RAN Slicing Performance Trade-offs: Timing versus Throughput Requirements

The coexistence of diverse services with heterogeneous requirements is a fundamental feature of 5G. This necessitates efficient radio access network (RAN) slicing, defined as sharing of the wireless resources among diverse services while guaranteeing their respective throughput, timing, and/or reliability requirements. In this paper, we investigate RAN slicing for an uplink scenario in the form of multiple access schemes for two user types: (1) broadband users with throughput requirements and (2) intermittently active users with timing requirements, expressed as either latency-reliability (LR) or Peak Age of Information (PAoI). Broadband users transmit data continuously, hence, are allocated non-overlapping parts of the spectrum. We evaluate the trade-offs between the achievable throughput of a broadband user and the timing requirements of an intermittent user under Orthogonal Multiple Access (OMA) and Non-Orthogonal Multiple Access (NOMA), considering capture. Our analysis shows that NOMA, in combination with packet-level coding, is a superior strategy in most cases for both LR and PAoI, achieving a similar LR with only slight 2% decrease in throughput with respect to the upper bound in performance. However, there are extreme cases where OMA achieves a slightly greater throughput than NOMA at the expense of an increased PAoI.

==> figs/optimal_config/optimal_KforN.txt <==
1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+00 4.950000000000000511e-01 9.900000000000001021e-01 5.000000000000000000e-01
3.000000000000000000e+00 2.000000000000000000e+00 6.480000000000000204e-01 9.720000000000000862e-01 6.666666666666666297e-01
4.000000000000000000e+00 3.000000000000000000e+00 7.107749999999999346e-01 9.476999999999999869e-01 7.500000000000000000e-01
5.000000000000000000e+00 4.000000000000000000e+00 7.348320000000001517e-01 9.185400000000001342e-01 8.000000000000000444e-01
6.000000000000000000e+00 5.000000000000000000e+00 7.381125000000001712e-01 8.857350000000001611e-01 8.333333333333333703e-01
7.000000000000000000e+00 6.000000000000000000e+00 7.288333714285715192e-01 8.503056000000002168e-01 8.571428571428570953e-01
8.000000000000000000e+00 6.000000000000000000e+00 7.214311575000000865e-01 9.619082100000001523e-01 7.500000000000000000e-01
9.000000000000000000e+00 7.000000000000000000e+00 7.365772260000001959e-01 9.470278620000003311e-01 7.777777777777777901e-01
1.000000000000000000e+01 8.000000000000000000e+00 7.438473388800002084e-01 9.298091736000002605e-01 8.000000000000000444e-01
1.100000000000000000e+01 9.000000000000000000e+00 7.449039402136367061e-01 9.104381491500003198e-01 8.181818181818182323e-01
1.200000000000000000e+01 1.000000000000000000e+01 7.409416852125002562e-01 8.891300222550002630e-01 8.333333333333333703e-01
1.300000000000000000e+01 1.000000000000000000e+01 7.429532915976925223e-01 9.658392790770004011e-01 7.692307692307692735e-01
1.400000000000000000e+01 1.100000000000000000e+01 7.510384166136817585e-01 9.558670756901403998e-01 7.857142857142856984e-01
1.500000000000000000e+01 1.200000000000000000e+01 7.555554959939716486e-01 9.444443699924645053e-01 8.000000000000000444e-01
1.600000000000000000e+01 1.300000000000000000e+01 7.569199836920953439e-01 9.315938260825789019e-01 8.125000000000000000e-01
1.700000000000000000e+01 1.400000000000000000e+01 7.554724284832418091e-01 9.173593774439364745e-01 8.235294117647058432e-01
1.800000000000000000e+01 1.400000000000000000e+01 7.558492227119119056e-01 9.718061434867437676e-01 7.777777777777777901e-01
1.900000000000000000e+01 1.500000000000000000e+01 7.616888249964676172e-01 9.648058449955256854e-01 7.894736842105263275e-01
2.000000000000000000e+01 1.600000000000000000e+01 7.654604037724297427e-01 9.568255047155371784e-01 8.000000000000000444e-01
2.100000000000000000e+01 1.700000000000000000e+01 7.673052177290164977e-01 9.478476219005499415e-01 8.095238095238095344e-01
2.200000000000000000e+01 1.800000000000000000e+01 7.673451779890633206e-01 9.378663286532996635e-01 8.181818181818182323e-01
2.300000000000000000e+01 1.900000000000000000e+01 7.656891832845722501e-01 9.268869060813241800e-01 8.260869565217391353e-01
2.400000000000000000e+01 1.900000000000000000e+01 7.697705247940312967e-01 9.723417155293027081e-01 7.916666666666666297e-01
2.500000000000000000e+01 2.000000000000000000e+01 7.732800443108044375e-01 9.666000553885055746e-01 8.000000000000000444e-01
2.600000000000000000e+01 2.100000000000000000e+01 7.754982477820107079e-01 9.601406877301084108e-01 8.076923076923077094e-01
2.700000000000000000e+01 2.200000000000000000e+01 7.764721609537343916e-01 9.529431066250376725e-01 8.148148148148147696e-01
2.800000000000000000e+01 2.300000000000000000e+01 7.762442920010469427e-01 9.449930511317093940e-01 8.214285714285713969e-01
2.900000000000000000e+01 2.300000000000000000e+01 7.759591564374078709e-01 9.783832842036882527e-01 7.931034482758620996e-01
3.000000000000000000e+01 2.400000000000000000e+01 7.793385690704727198e-01 9.741732113380908720e-01 8.000000000000000444e-01
3.100000000000000000e+01 2.500000000000000000e+01 7.818039349712049280e-01 9.694368793642941240e-01 8.064516129032257563e-01
3.200000000000000000e+01 2.600000000000000000e+01 7.833727954662483839e-01 9.641511328815364212e-01 8.125000000000000000e-01


==> figs/optimal_config/optimal_nk.txt <==
1.000000000000000000e+00 2.000000000000000000e+00 4.950000000000000511e-01 9.900000000000001021e-01 5.000000000000000000e-01
2.000000000000000000e+00 3.000000000000000000e+00 6.480000000000000204e-01 9.720000000000000862e-01 6.666666666666666297e-01
3.000000000000000000e+00 4.000000000000000000e+00 7.107749999999999346e-01 9.476999999999999869e-01 7.500000000000000000e-01
4.000000000000000000e+00 5.000000000000000000e+00 7.348320000000001517e-01 9.185400000000001342e-01 8.000000000000000444e-01
5.000000000000000000e+00 6.000000000000000000e+00 7.381125000000001712e-01 8.857350000000001611e-01 8.333333333333333703e-01
6.000000000000000000e+00 7.000000000000000000e+00 7.288333714285715192e-01 8.503056000000002168e-01 8.571428571428570953e-01
7.000000000000000000e+00 9.000000000000000000e+00 7.365772260000001959e-01 9.470278620000003311e-01 7.777777777777777901e-01
8.000000000000000000e+00 1.000000000000000000e+01 7.438473388800002084e-01 9.298091736000002605e-01 8.000000000000000444e-01
9.000000000000000000e+00 1.100000000000000000e+01 7.449039402136367061e-01 9.104381491500003198e-01 8.181818181818182323e-01
1.000000000000000000e+01 1.300000000000000000e+01 7.429532915976925223e-01 9.658392790770004011e-01 7.692307692307692735e-01
1.100000000000000000e+01 1.400000000000000000e+01 7.510384166136817585e-01 9.558670756901403998e-01 7.857142857142856984e-01
1.200000000000000000e+01 1.500000000000000000e+01 7.555554959939716486e-01 9.444443699924645053e-01 8.000000000000000444e-01
1.300000000000000000e+01 1.600000000000000000e+01 7.569199836920953439e-01 9.315938260825789019e-01 8.125000000000000000e-01
1.400000000000000000e+01 1.800000000000000000e+01 7.558492227119119056e-01 9.718061434867437676e-01 7.777777777777777901e-01
1.500000000000000000e+01 1.900000000000000000e+01 7.616888249964676172e-01 9.648058449955256854e-01 7.894736842105263275e-01
1.600000000000000000e+01 2.000000000000000000e+01 7.654604037724297427e-01 9.568255047155371784e-01 8.000000000000000444e-01
1.700000000000000000e+01 2.100000000000000000e+01 7.673052177290164977e-01 9.478476219005499415e-01 8.095238095238095344e-01
1.800000000000000000e+01 2.200000000000000000e+01 7.673451779890633206e-01 9.378663286532996635e-01 8.181818181818182323e-01
1.900000000000000000e+01 2.400000000000000000e+01 7.697705247940312967e-01 9.723417155293027081e-01 7.916666666666666297e-01
2.000000000000000000e+01 2.500000000000000000e+01 7.732800443108044375e-01 9.666000553885055746e-01 8.000000000000000444e-01
2.100000000000000000e+01 2.600000000000000000e+01 7.754982477820107079e-01 9.601406877301084108e-01 8.076923076923077094e-01
2.200000000000000000e+01 2.700000000000000000e+01 7.764721609537343916e-01 9.529431066250376725e-01 8.148148148148147696e-01
2.300000000000000000e+01 2.800000000000000000e+01 7.762442920010469427e-01 9.449930511317093940e-01 8.214285714285713969e-01
2.400000000000000000e+01 3.000000000000000000e+01 7.793385690704727198e-01 9.741732113380908720e-01 8.000000000000000444e-01
2.500000000000000000e+01 3.100000000000000000e+01 7.818039349712049280e-01 9.694368793642941240e-01 8.064516129032257563e-01
2.600000000000000000e+01 3.200000000000000000e+01 7.833727954662483839e-01 9.641511328815364212e-01 8.125000000000000000e-01
2.700000000000000000e+01 3.200000000000000000e+01 7.641011185491786151e-01 9.056013256879154039e-01 8.437500000000000000e-01
2.800000000000000000e+01 3.200000000000000000e+01 6.899389973880891702e-01 7.885017113006733691e-01 8.750000000000000000e-01
2.900000000000000000e+01 3.200000000000000000e+01 5.440272241080311710e-01 6.003059024640343688e-01 9.062500000000000000e-01
3.000000000000000000e+01 3.200000000000000000e+01 3.437657991380817513e-01 3.666835190806205236e-01 9.375000000000000000e-01
3.100000000000000000e+01 3.200000000000000000e+01 1.515351435969370664e-01 1.564233740355479296e-01 9.687500000000000000e-01


==> figs/outcomes/capture_probs_seq_pl_exponent_2p6_gamma_3_dB.txt <==
1.000000000000000000e+00 1.334156118915075240e-08 1.334156118915075033e-09 2.512283900719731026e-09 1.334156118915075240e-08 2.197085077204619097e-07 1.000002170667239482e-01 1.000000000000000000e+00
2.000000000000000000e+00 8.088809888562309425e-08 8.088809888562308432e-09 1.523164106778258247e-08 8.088809888562309425e-08 1.332061342784740532e-06 1.000013160445623883e-01 1.000000000000000000e+00
3.000000000000000000e+00 2.321249743530984233e-07 2.321249743530983836e-08 4.371031452024710001e-08 2.321249743530984233e-07 3.822610692871819538e-06 1.000037766472635509e-01 9.999999999999998890e-01
4.000000000000000000e+00 4.904136253758295538e-07 4.904136253758294480e-08 9.234738077969917653e-08 4.904136253758295538e-07 8.076037862125851063e-06 1.000079789303072592e-01 1.000000000000000000e+00
5.000000000000000000e+00 8.760491607695541916e-07 8.760491607695540063e-08 1.649645092682806535e-07 8.760491607695541916e-07 1.442649197191947508e-05 1.000142530241710237e-01 1.000000000000000000e+00
6.000000000000000000e+00 1.407341849501975162e-06 1.407341849501974844e-07 2.650096121173047830e-07 1.407341849501975162e-06 2.317538517726536185e-05 1.000228967154037085e-01 1.000000000000000000e+00
7.000000000000000000e+00 2.101169580215334065e-06 2.101169580215333589e-07 3.956608740676968100e-07 2.101169580215334065e-06 3.460047507919394860e-05 1.000341844196494384e-01 1.000000000000000000e+00
8.000000000000000000e+00 2.973308534270913128e-06 2.973308534270912705e-07 5.598890195003389815e-07 2.973308534270913128e-06 4.896129410625338352e-05 1.000483725455576095e-01 1.000000000000000000e+00
9.000000000000000000e+00 4.038650806559296313e-06 4.038650806559295255e-07 7.604982908030548954e-07 4.038650806559296313e-06 6.650271661856610450e-05 1.000657030188003976e-01 1.000000000000000000e+00
1.000000000000000000e+01 5.311357125448168404e-06 5.311357125448167133e-07 1.000155205615299557e-06 5.311357125448168404e-06 8.745745673932603381e-05 1.000864057496702875e-01 1.000000000000000000e+00
1.100000000000000000e+01 6.804969148510586763e-06 6.804969148510584857e-07 1.281409701809571709e-06 6.804969148510587610e-06 1.120479000624730048e-04 1.001107004425566410e-01 1.000000000000000000e+00
1.200000000000000000e+01 8.532495026081221567e-06 8.532495026081219450e-07 1.606711249350361464e-06 8.532495026081221567e-06 1.404874947356082870e-04 1.001387979700928410e-01 1.000000000000000000e+00
1.300000000000000000e+01 1.050647645028934818e-05 1.050647645028934521e-06 1.978421474278965805e-06 1.050647645028934818e-05 1.729818373249480956e-04 1.001709014457499158e-01 1.000000000000000000e+00
1.400000000000000000e+01 1.273904240806089661e-05 1.273904240806089406e-06 2.398824280963431153e-06 1.273904240806089491e-05 2.097295393659326379e-04 1.002072070797501852e-01 1.000000000000000222e+00
1.500000000000000000e+01 1.524195308921783010e-05 1.524195308921782629e-06 2.870134118577531781e-06 1.524195308921783010e-05 2.509229315328376231e-04 1.002479048745481410e-01 1.000000000000000000e+00
1.600000000000000000e+01 1.802663632854972775e-05 1.802663632854972309e-06 3.394502843277578313e-06 1.802663632854972775e-05 2.967486445556444252e-04 1.002931791985381682e-01 1.000000000000000000e+00
1.700000000000000000e+01 2.110421825951558361e-05 2.110421825951557683e-06 3.974025488970774834e-06 2.110421825951558361e-05 3.473880945953355948e-04 1.003432092653661484e-01 1.000000000000000000e+00
1.800000000000000000e+01 2.448554940415181846e-05 2.448554940415181423e-06 4.610745179876783549e-06 2.448554940415181508e-05 4.030178932104000467e-04 1.003981695387361900e-01 1.000000000000000222e+00
1.900000000000000000e+01 2.818122710379622475e-05 2.818122710379621713e-06 5.306657353350988576e-06 2.818122710379622475e-05 4.638101968617025506e-04 1.004582300774807396e-01 9.999999999999998890e-01
2.000000000000000000e+01 3.220161497796691918e-05 3.220161497796691326e-06 6.063713423143145341e-06 3.220161497796691918e-05 5.299330072887631360e-04 1.005235568320903272e-01 1.000000000000000000e+00
2.100000000000000000e+01 3.655685993997348504e-05 3.655685993997347742e-06 6.883823982829967795e-06 3.655685993997349182e-05 6.015504314539343866e-04 1.005943119012949472e-01 1.000000000000000000e+00
2.200000000000000000e+01 4.125690718170815785e-05 4.125690718170814938e-06 7.768861626862375030e-06 4.125690718170815785e-05 6.788229078856788945e-04 1.006706537554472869e-01 1.000000000000000000e+00
2.300000000000000000e+01 4.631151345357853444e-05 4.631151345357852597e-06 8.720663449993839078e-06 4.631151345357853444e-05 7.619074048018648071e-04 1.007527374320227598e-01 1.000000000000000222e+00
2.400000000000000000e+01 5.173025890270466220e-05 5.173025890270465204e-06 9.741033275771871582e-06 5.173025890270466220e-05 8.509575943402847287e-04 1.008407147075134624e-01 1.000000000000000000e+00
2.500000000000000000e+01 5.752255768054492790e-05 5.752255768054491774e-06 1.083174365324119162e-05 5.752255768054492790e-05 9.461240064023712648e-04 1.009347342491777322e-01 1.000000000000000000e+00
2.600000000000000000e+01 6.369766749314553778e-05 6.369766749314552422e-06 1.199453765440845930e-05 6.369766749314553778e-05 1.047554164969488610e-03 1.010349417494726815e-01 1.000000000000000000e+00
2.700000000000000000e+01 7.026469823712133689e-05 7.026469823712131825e-06 1.323113049955702838e-05 7.026469823712132334e-05 1.155392709262792472e-03 1.011414800455112256e-01 1.000000000000000000e+00
2.800000000000000000e+01 7.723261983982876444e-05 7.723261983982875089e-06 1.454321103238720263e-05 7.723261983982876444e-05 1.269781501715083749e-03 1.012544892254885059e-01 1.000000000000000000e+00
2.900000000000000000e+01 8.461026940476124025e-05 8.461026940476121315e-06 1.593244306517153260e-05 8.461026940476122670e-05 1.390859724403448183e-03 1.013741067237067528e-01 1.000000000000000000e+00
3.000000000000000000e+01 9.240635774387939705e-05 9.240635774387937333e-06 1.740046660743864044e-05 9.240635774387938350e-05 1.518763965341229927e-03 1.015004674055808576e-01 1.000000000000000222e+00
3.100000000000000000e+01 1.006294753707059897e-04 1.006294753707059660e-05 1.894889899411253290e-05 1.006294753707059897e-04 1.653628295813058813e-03 1.016337036437943431e-01 1.000000000000000000e+00
3.200000000000000000e+01 1.092880980123611678e-04 1.092880980123611441e-05 2.057933592183314989e-05 1.092880980123611678e-04 1.795584339768341309e-03 1.017739453866085136e-01 1.000000000000000000e+00
3.300000000000000000e+01 1.183905916960492632e-04 1.183905916960492328e-05 2.229335240650503092e-05 1.183905916960492768e-04 1.944761336144518182e-03 1.019213202191860262e-01 1.000000000000000222e+00
3.400000000000000000e+01 1.279452174522965890e-04 1.279452174522965653e-05 2.409250366772069544e-05 1.279452174522965890e-04 2.101286194874818491e-03 1.020759534186744255e-01 1.000000000000000222e+00
3.500000000000000000e+01 1.379601356754633912e-04 1.379601356754633573e-05 2.597832594879519077e-05 1.379601356754633912e-04 2.265283547236984774e-03 1.022379680036992616e-01 1.000000000000000000e+00
3.600000000000000000e+01 1.484434101760578883e-04 1.484434101760578477e-05 2.795233727924618445e-05 1.484434101760578883e-04 2.436875791115622469e-03 1.024074847788313813e-01 1.000000000000000000e+00
3.700000000000000000e+01 1.594030119533851320e-04 1.594030119533850981e-05 3.001603818402832550e-05 1.594030119533851320e-04 2.616183131678329055e-03 1.025846223745236208e-01 1.000000000000000000e+00
3.800000000000000000e+01 1.708468227156201280e-04 1.708468227156200874e-05 3.217091234533113816e-05 1.708468227156201280e-04 2.803323617908248799e-03 1.027694972829538561e-01 1.000000000000000000e+00
3.900000000000000000e+01 1.827826381709529713e-04 1.827826381709529238e-05 3.441842722183180604e-05 1.827826381709529713e-04 2.998413175387404372e-03 1.029622238901641978e-01 1.000000000000000000e+00
4.000000000000000000e+01 1.952181711081246718e-04 1.952181711081246176e-05 3.676003462712514904e-05 1.952181711081246718e-04 3.201565635673309096e-03 1.031629145048355151e-01 1.000000000000000000e+00
4.100000000000000000e+01 2.081610542874479108e-04 2.081610542874478702e-05 3.919717127369503967e-05 2.081610542874479108e-04 3.412892762581165584e-03 1.033716793840048220e-01 1.000000000000000000e+00
4.200000000000000000e+01 2.216188431560794925e-04 2.216188431560794383e-05 4.173125928307583522e-05 2.216188431560795196e-04 3.632504275647874259e-03 1.035886267559991969e-01 1.000000000000000000e+00
4.300000000000000000e+01 2.355990184029765899e-04 2.355990184029765357e-05 4.436370666592363528e-05 2.355990184029765899e-04 3.860507871024876358e-03 1.038138628408303843e-01 1.000000000000000000e+00
4.400000000000000000e+01 2.501089883666374192e-04 2.501089883666373514e-05 4.709590777460283126e-05 2.501089883666373650e-04 4.097009240022764232e-03 1.040474918682708777e-01 1.000000000000000000e+00
4.500000000000000000e+01 2.651560913061734581e-04 2.651560913061734107e-05 4.992924372941341747e-05 2.651560913061734581e-04 4.342112085511828923e-03 1.042896160938123207e-01 1.000000000000000000e+00
4.600000000000000000e+01 2.807475975483697539e-04 2.807475975483697065e-05 5.286508282263206987e-05 2.807475975483697539e-04 4.595918136358734252e-03 1.045403358126850007e-01 1.000000000000000000e+00
4.700000000000000000e+01 2.968907115169505673e-04 2.968907115169504995e-05 5.590478089892444795e-05 2.968907115169505673e-04 4.858527160065295725e-03 1.047997493721025547e-01 1.000000000000000000e+00
4.800000000000000000e+01 3.135925736559297405e-04 3.135925736559296457e-05 5.904968171708267663e-05 3.135925736559297405e-04 5.130036973760576657e-03 1.050679531818812379e-01 1.000000000000000000e+00
4.900000000000000000e+01 3.308602622518197478e-04 3.308602622518196665e-05 6.230111729157803292e-05 3.308602622518198020e-04 5.410543453684857340e-03 1.053450417235710229e-01 1.000000000000000000e+00
5.000000000000000000e+01 3.487007951646914350e-04 3.487007951646913672e-05 6.566040821821318447e-05 3.487007951646913808e-04 5.700140543290599382e-03 1.056311075582220399e-01 1.000000000000000000e+00
5.100000000000000000e+01 3.671211314711930740e-04 3.671211314711930198e-05 6.912886398178558949e-05 3.671211314711930740e-04 5.998920260074869226e-03 1.059262413328991015e-01 1.000000000000000000e+00
5.200000000000000000e+01 3.861281730288546044e-04 3.861281730288545366e-05 7.270778325034668165e-05 3.861281730288546044e-04 6.306972701253910074e-03 1.062305317860552795e-01 1.000000000000000000e+00
5.300000000000000000e+01 4.057287659636754640e-04 4.057287659636753962e-05 7.639845415371974047e-05 4.057287659636754640e-04 6.624386048373009928e-03 1.065440657518547940e-01 1.000000000000000000e+00
5.400000000000000000e+01 4.259297020885455254e-04 4.259297020885454170e-05 8.020215454985877993e-05 4.259297020885455254e-04 6.951246570946367775e-03 1.068669281635401119e-01 1.000000000000000000e+00
5.500000000000000000e+01 4.467377202554967397e-04 4.467377202554966719e-05 8.412015227840506941e-05 4.467377202554966855e-04 7.287638629208670338e-03 1.071992020559242864e-01 1.000000000000000000e+00
5.600000000000000000e+01 4.681595076463374028e-04 4.681595076463372808e-05 8.815370540264885779e-05 4.681595076463374028e-04 7.633644676056206002e-03 1.075409685670841720e-01 1.000000000000000000e+00
5.700000000000000000e+01 4.902017010057768687e-04 4.902017010057767467e-05 9.230406244092520854e-05 4.902017010057768687e-04 7.989345258252122939e-03 1.078923069393301071e-01 1.000000000000000000e+00
5.800000000000000000e+01 5.128708878194832010e-04 5.128708878194831062e-05 9.657246258705162734e-05 5.128708878194832010e-04 8.354819016962555800e-03 1.082532945195167351e-01 1.000000000000000000e+00
5.900000000000000000e+01 5.361736074417366993e-04 5.361736074417366044e-05 1.009601359218488043e-04 5.361736074417366993e-04 8.730142687684905312e-03 1.086240067587561642e-01 1.000000000000000000e+00
6.000000000000000000e+01 5.601163521747887231e-04 5.601163521747886011e-05 1.054683036154344979e-04 5.601163521747887231e-04 9.115391099630332228e-03 1.090045172115951533e-01 1.000000000000000000e+00
6.100000000000000000e+01 5.847055683024793282e-04 5.847055683024792063e-05 1.100981781206049646e-04 5.847055683024793282e-04 9.510637174612535105e-03 1.093948975347074914e-01 9.999999999999997780e-01
6.200000000000000000e+01 6.099476570813333609e-04 6.099476570813332525e-05 1.148509633584433377e-04 6.099476570813333609e-04 9.915951925500543496e-03 1.097952174851587193e-01 1.000000000000000000e+00
6.300000000000000000e+01 6.358489756913554558e-04 6.358489756913553203e-05 1.197278548964478772e-04 6.358489756913554558e-04 1.033140445427460641e-02 1.102055449182821056e-01 1.000000000000000000e+00
6.400000000000000000e+01 6.624158381485223401e-04 6.624158381485222046e-05 1.247300401193933829e-04 6.624158381485222317e-04 1.075706194974268559e-02 1.106259457852225847e-01 1.000000000000000000e+00
6.500000000000000000e+01 6.896545161804157331e-04 6.896545161804156247e-05 1.298586983926904156e-04 6.896545161804156247e-04 1.119298968495108237e-02 1.110564841301829864e-01 1.000000000000000000e+00
6.600000000000000000e+01 7.175712400686595771e-04 7.175712400686594416e-05 1.351150012203662253e-04 7.175712400686595771e-04 1.163925101433860299e-02 1.114972220874187597e-01 1.000000000000000000e+00
6.700000000000000000e+01 7.461721994584946671e-04 7.461721994584945045e-05 1.405001123965460091e-04 7.461721994584946671e-04 1.209590737066401633e-02 1.119482198780143989e-01 1.000000000000000000e+00
6.800000000000000000e+01 7.754635441369339688e-04 7.754635441369338604e-05 1.460151881505234448e-04 7.754635441369339688e-04 1.256301826175276748e-02 1.124095358064842037e-01 1.000000000000000000e+00
6.900000000000000000e+01 8.054513847822741823e-04 8.054513847822740197e-05 1.516613772869433426e-04 8.054513847822740739e-04 1.304064126709125748e-02 1.128812262572263664e-01 1.000000000000000000e+00
7.000000000000000000e+01 8.361417936861847977e-04 8.361417936861845809e-05 1.574398213211230862e-04 8.361417936861846893e-04 1.352883203430543801e-02 1.133633456908668680e-01 1.000000000000000000e+00
7.100000000000000000e+01 8.675408054479305520e-04 8.675408054479303351e-05 1.633516546079736230e-04 8.675408054479305520e-04 1.402764427555014404e-02 1.138559466405206916e-01 1.000000000000000000e+00
7.200000000000000000e+01 8.996544176452792030e-04 8.996544176452789590e-05 1.693980044680273682e-04 8.996544176452792030e-04 1.453712976384824440e-02 1.143590797080056010e-01 1.000000000000000000e+00
7.300000000000000000e+01 9.324885914796521291e-04 9.324885914796518581e-05 1.755799913071605248e-04 9.324885914796522375e-04 1.505733832939759598e-02 1.148727935600301758e-01 1.000000000000000000e+00
7.400000000000000000e+01 9.660492523998476244e-04 9.660492523998473805e-05 1.818987287334259512e-04 9.660492523998476244e-04 1.558831785588044028e-02 1.153971349243884253e-01 1.000000000000000000e+00
7.500000000000000000e+01 1.000342290703226666e-03 1.000342290703226450e-04 1.883553236690243301e-04 1.000342290703226666e-03 1.613011427679655885e-02 1.159321485861821016e-01 1.000000000000000000e+00
7.600000000000000000e+01 1.035373562116248536e-03 1.035373562116248346e-04 1.949508764584970285e-04 1.035373562116248319e-03 1.668277157184938631e-02 1.164778773841005921e-01 1.000000000000000000e+00
7.700000000000000000e+01 1.071148888355244466e-03 1.071148888355244195e-04 2.016864809732693163e-04 1.071148888355244466e-03 1.724633176340251151e-02 1.170343622067749195e-01 1.000000000000000000e+00
7.800000000000000000e+01 1.107674057668206480e-03 1.107674057668206209e-04 2.085632247125921638e-04 1.107674057668206480e-03 1.782083491303743106e-02 1.176016419892364079e-01 1.000000000000000222e+00
7.900000000000000000e+01 1.144954825358368566e-03 1.144954825358368295e-04 2.155821889010029640e-04 1.144954825358368566e-03 1.840631911822299127e-02 1.181797537094914224e-01 1.000000000000000000e+00
8.000000000000000000e+01 1.182996914290690427e-03 1.182996914290690156e-04 2.227444485827604357e-04 1.182996914290690427e-03 1.900282050912993626e-02 1.187687323852443799e-01 1.000000000000000000e+00
8.100000000000000000e+01 1.221806015381132760e-03 1.221806015381132380e-04 2.300510727125483273e-04 1.221806015381132760e-03 1.961037324559911088e-02 1.193686110707768006e-01 1.000000000000000000e+00
8.200000000000000000e+01 1.261387788070833516e-03 1.261387788070833353e-04 2.375031242439849116e-04 1.261387788070833732e-03 2.022900951428852068e-02 1.199794208540099771e-01 1.000000000000000000e+00
8.300000000000000000e+01 1.301747860784518984e-03 1.301747860784518605e-04 2.451016602147374369e-04 1.301747860784519201e-03 2.085875952601556893e-02 1.206011908537644173e-01 1.000000000000000000e+00
8.400000000000000000e+01 1.342891831374370959e-03 1.342891831374370742e-04 2.528477318289477026e-04 1.342891831374370959e-03 2.149965151331090230e-02 1.212339482172349742e-01 1.000000000000000000e+00
8.500000000000000000e+01 1.384825267550016115e-03 1.384825267550015898e-04 2.607423845371497403e-04 1.384825267550016115e-03 2.215171172820107337e-02 1.218777181176964042e-01 1.000000000000000000e+00
8.600000000000000000e+01 1.427553707294970664e-03 1.427553707294970393e-04 2.687866581135678443e-04 1.427553707294970664e-03 2.281496444023778380e-02 1.225325237524590438e-01 1.000000000000000000e+00
8.700000000000000000e+01 1.471082659270095405e-03 1.471082659270095134e-04 2.769815867308956766e-04 1.471082659270095405e-03 2.348943193478314484e-02 1.231983863410830854e-01 1.000000000000000000e+00
8.800000000000000000e+01 1.515417603205171382e-03 1.515417603205170948e-04 2.853281990332780889e-04 1.515417603205171382e-03 2.417513451157182747e-02 1.238753251238714631e-01 1.000000000000000000e+00
8.900000000000000000e+01 1.560563990277263891e-03 1.560563990277263457e-04 2.938275182057487967e-04 1.560563990277263891e-03 2.487209048355987218e-02 1.245633573606522992e-01 1.000000000000000000e+00
9.000000000000000000e+01 1.606527243479427547e-03 1.606527243479427167e-04 3.024805620433187233e-04 1.606527243479427764e-03 2.558031617607436914e-02 1.252624983298646077e-01 1.000000000000000000e+00
9.100000000000000000e+01 1.653312757976865832e-03 1.653312757976865344e-04 3.112883430164769356e-04 1.653312757976865832e-03 2.629982592627633231e-02 1.259727613279592040e-01 1.000000000000000000e+00
9.200000000000000000e+01 1.700925901452987610e-03 1.700925901452987284e-04 3.202518683351980372e-04 1.700925901452987176e-03 2.703063208294953501e-02 1.266941576691276161e-01 9.999999999999998890e-01
9.300000000000000000e+01 1.749372014445471635e-03 1.749372014445471147e-04 3.293721400112578808e-04 1.749372014445471418e-03 2.777274500662618717e-02 1.274266966853696281e-01 1.000000000000000000e+00
9.400000000000000000e+01 1.798656410672672123e-03 1.798656410672671690e-04 3.386501549188796097e-04 1.798656410672671907e-03 2.852617307005755887e-02 1.281703857269085867e-01 9.999999999999997780e-01
9.500000000000000000e+01 1.848784377349144137e-03 1.848784377349143703e-04 3.480869048522034197e-04 1.848784377349144354e-03 2.929092265904664760e-02 1.289252301629695285e-01 1.000000000000000000e+00
9.600000000000000000e+01 1.899761175493952514e-03 1.899761175493951972e-04 3.576833765829590681e-04 1.899761175493952514e-03 3.006699817364233418e-02 1.296912333829217112e-01 1.000000000000000000e+00
9.700000000000000000e+01 1.951592040229099823e-03 1.951592040229099280e-04 3.674405519154222378e-04 1.951592040229099823e-03 3.085440202971756474e-02 1.304683967978057524e-01 1.000000000000000000e+00
9.800000000000000000e+01 2.004282181069183544e-03 2.004282181069183219e-04 3.773594077395072137e-04 2.004282181069183977e-03 3.165313466092456451e-02 1.312567198422405490e-01 1.000000000000000000e+00
9.900000000000000000e+01 2.057836782203503745e-03 2.057836782203503420e-04 3.874409160829687775e-04 2.057836782203503745e-03 3.246319452105117520e-02 1.320561999767321804e-01 1.000000000000000000e+00
1.000000000000000000e+02 2.112261002769844076e-03 2.112261002769843480e-04 3.976860441617279451e-04 2.112261002769844076e-03 3.328457808677054430e-02 1.328668326903785502e-01 9.999999999999998890e-01
1.010000000000000000e+02 2.167559977121036319e-03 2.167559977121035885e-04 4.080957544291826744e-04 2.167559977121036319e-03 3.411727986080737018e-02 1.336886115039910006e-01 1.000000000000000000e+00
1.020000000000000000e+02 2.223738815083531328e-03 2.223738815083530949e-04 4.186710046235462461e-04 2.223738815083531328e-03 3.496129237551115487e-02 1.345215279736252101e-01 1.000000000000000000e+00
1.030000000000000000e+02 2.280802602209086594e-03 2.280802602209086214e-04 4.294127478140961842e-04 2.280802602209086594e-03 3.581660619685667069e-02 1.353655716945407761e-01 9.999999999999998890e-01
1.040000000000000000e+02 2.338756400019570414e-03 2.338756400019569818e-04 4.403219324461605686e-04 2.338756400019570414e-03 3.668320992886797693e-02 1.362207303055852636e-01 1.000000000000000000e+00
1.050000000000000000e+02 2.397605246245215760e-03 2.397605246245215272e-04 4.513995023849772664e-04 2.397605246245215760e-03 3.756109021847608975e-02 1.370869894940132394e-01 1.000000000000000000e+00
1.060000000000000000e+02 2.457354155055879730e-03 2.457354155055879079e-04 4.626463969578138843e-04 2.457354155055879730e-03 3.845023176081430183e-02 1.379643330007447877e-01 1.000000000000000000e+00
1.070000000000000000e+02 2.518008117286973935e-03 2.518008117286973284e-04 4.740635509958410123e-04 2.518008117286973935e-03 3.935061730495381660e-02 1.388527426260647846e-01 1.000000000000000000e+00
1.080000000000000000e+02 2.579572100658067413e-03 2.579572100658066654e-04 4.856518948735994053e-04 2.579572100658067413e-03 4.026222766008580312e-02 1.397521982357707304e-01 1.000000000000000000e+00
1.090000000000000000e+02 2.642051049986826605e-03 2.642051049986825955e-04 4.974123545485671823e-04 2.642051049986827039e-03 4.118504170215442350e-02 1.406626777677717210e-01 1.000000000000000000e+00
1.100000000000000000e+02 2.705449887396405018e-03 2.705449887396404584e-04 5.093458515987923756e-04 2.705449887396405018e-03 4.211903638093783542e-02 1.415841572391373093e-01 1.000000000000000000e+00
1.110000000000000000e+02 2.769773512517947900e-03 2.769773512517947141e-04 5.214533032601189038e-04 2.769773512517947900e-03 4.306418672758971500e-02 1.425166107536074145e-01 1.000000000000000000e+00
1.120000000000000000e+02 2.835026802687323766e-03 2.835026802687323332e-04 5.337356224619661110e-04 2.835026802687323766e-03 4.402046586263408390e-02 1.434600105095570344e-01 9.999999999999998890e-01
1.130000000000000000e+02 2.901214613136637865e-03 2.901214613136637106e-04 5.461937178620992388e-04 2.901214613136637432e-03 4.498784500442243317e-02 1.444143268084241427e-01 1.000000000000000000e+00
1.140000000000000000e+02 2.968341777181415786e-03 2.968341777181415244e-04 5.588284938811383887e-04 2.968341777181415786e-03 4.596629347804903620e-02 1.453795280635964970e-01 1.000000000000000000e+00
1.150000000000000000e+02 3.036413106401680828e-03 3.036413106401679961e-04 5.716408507349292215e-04 3.036413106401680828e-03 4.695577872473166714e-02 1.463555808097648792e-01 1.000000000000000000e+00
1.160000000000000000e+02 3.105433390819811734e-03 3.105433390819811192e-04 5.846316844675066059e-04 3.105433390819811734e-03 4.795626631165150755e-02 1.473424497127371335e-01 1.000000000000000000e+00
1.170000000000000000e+02 3.175407399072516235e-03 3.175407399072515693e-04 5.978018869819254257e-04 3.175407399072516235e-03 4.896771994225945779e-02 1.483400975797183607e-01 1.000000000000000000e+00
1.180000000000000000e+02 3.246339878578696769e-03 3.246339878578696227e-04 6.111523460705754144e-04 3.246339878578696769e-03 4.999010146704296886e-02 1.493484853700535464e-01 1.000000000000000000e+00
1.190000000000000000e+02 3.318235555703985540e-03 3.318235555703984672e-04 6.246839454456852916e-04 3.318235555703985540e-03 5.102337089475639242e-02 1.503675722064337639e-01 1.000000000000000000e+00
1.200000000000000000e+02 3.391099135919284357e-03 3.391099135919283815e-04 6.383975647672414030e-04 3.391099135919283924e-03 5.206748640411484885e-02 1.513973153865675880e-01 1.000000000000000222e+00
1.210000000000000000e+02 3.464935303956862001e-03 3.464935303956861025e-04 6.522940796717662405e-04 3.464935303956862001e-03 5.312240435594406396e-02 1.524376703953080892e-01 9.999999999999998890e-01
1.220000000000000000e+02 3.539748723961566590e-03 3.539748723961565723e-04 6.663743617994482161e-04 3.539748723961566590e-03 5.418807930579727650e-02 1.534885909172488683e-01 9.999999999999998890e-01
1.230000000000000000e+02 3.615544039638485252e-03 3.615544039638484710e-04 6.806392788208251790e-04 3.615544039638484818e-03 5.526446401702045375e-02 1.545500288497685115e-01 1.000000000000000000e+00
1.240000000000000000e+02 3.692325874396495955e-03 3.692325874396494871e-04 6.950896944624186408e-04 3.692325874396495955e-03 5.635150947427891577e-02 1.556219343165372027e-01 1.000000000000000000e+00
1.250000000000000000e+02 3.770098831489154811e-03 3.770098831489154161e-04 7.097264685326508697e-04 3.770098831489155245e-03 5.744916489753348898e-02 1.567042556814737253e-01 1.000000000000000000e+00
1.260000000000000000e+02 3.848867494150587376e-03 3.848867494150586292e-04 7.245504569456477899e-04 3.848867494150586509e-03 5.855737775646829846e-02 1.577969395631548810e-01 1.000000000000000000e+00
1.270000000000000000e+02 3.928636425729381543e-03 3.928636425729380784e-04 7.395625117458369275e-04 3.928636425729381543e-03 5.967609378536220532e-02 1.588999308496688578e-01 1.000000000000000000e+00
1.280000000000000000e+02 4.009410169818039549e-03 4.009410169818038573e-04 7.547634811308318818e-04 4.009410169818039549e-03 6.080525699840566567e-02 1.600131727139151305e-01 9.999999999999998890e-01
1.290000000000000000e+02 4.091193250379765445e-03 4.091193250379764577e-04 7.701542094743005348e-04 4.091193250379764577e-03 6.194480970545479526e-02 1.611366066293419275e-01 1.000000000000000000e+00
1.300000000000000000e+02 4.173990171871699850e-03 4.173990171871698658e-04 7.857355373478568279e-04 4.173990171871699850e-03 6.309469252821908736e-02 1.622701723861177392e-01 1.000000000000000000e+00
1.310000000000000000e+02 4.257805419365490174e-03 4.257805419365489198e-04 8.015083015427995573e-04 4.257805419365490174e-03 6.425484441688311676e-02 1.634138081077383675e-01 1.000000000000000000e+00
1.320000000000000000e+02 4.342643458664641187e-03 4.342643458664640103e-04 8.174733350910909271e-04 4.342643458664641187e-03 6.542520266714957344e-02 1.645674502680542495e-01 1.000000000000000000e+00
1.330000000000000000e+02 4.428508736418312886e-03 4.428508736418311910e-04 8.336314672851431306e-04 4.428508736418313753e-03 6.660570293770251560e-02 1.657310337087205543e-01 1.000000000000000000e+00
1.340000000000000000e+02 4.515405680233675056e-03 4.515405680233673864e-04 8.499835236984991816e-04 4.515405680233675056e-03 6.779627926808928784e-02 1.669044916570647241e-01 1.000000000000000000e+00
1.350000000000000000e+02 4.603338698784265048e-03 4.603338698784263964e-04 8.665303262047725167e-04 4.603338698784265048e-03 6.899686409700644951e-02 1.680877557443595238e-01 1.000000000000000000e+00
1.360000000000000000e+02 4.692312181915681002e-03 4.692312181915679701e-04 8.832726929961199572e-04 4.692312181915681002e-03 7.020738828099248874e-02 1.692807560245033205e-01 1.000000000000000000e+00
1.370000000000000000e+02 4.782330500749387703e-03 4.782330500749386619e-04 9.002114386019942870e-04 4.782330500749387703e-03 7.142778111351433257e-02 1.704834209930943534e-01 1.000000000000000000e+00
1.380000000000000000e+02 4.873398007783635855e-03 4.873398007783634770e-04 9.173473739070825937e-04 4.873398007783635855e-03 7.265797034444698710e-02 1.716956776068990775e-01 1.000000000000000000e+00
1.390000000000000000e+02 4.965519036991161705e-03 4.965519036991161055e-04 9.346813061680764919e-04 4.965519036991161705e-03 7.389788219993398410e-02 1.729174513037011196e-01 1.000000000000000000e+00
1.400000000000000000e+02 5.058697903915443383e-03 5.058697903915442516e-04 9.522140390309996247e-04 5.058697903915443383e-03 7.514744140262685779e-02 1.741486660225303740e-01 1.000000000000000000e+00
1.410000000000000000e+02 5.152938905763959632e-03 5.152938905763958331e-04 9.699463725474683114e-04 5.152938905763959632e-03 7.640657119229010696e-02 1.753892442242578897e-01 1.000000000000000000e+00
1.420000000000000000e+02 5.248246321499561162e-03 5.248246321499559861e-04 9.878791031909576158e-04 5.248246321499561162e-03 7.767519334677208676e-02 1.766391069125567981e-01 1.000000000000000000e+00
1.430000000000000000e+02 5.344624411928844410e-03 5.344624411928842892e-04 1.006013023871935724e-03 5.344624411928845277e-03 7.895322820332761893e-02 1.778981736552156800e-01 1.000000000000000000e+00
1.440000000000000000e+02 5.442077419788970971e-03 5.442077419788969453e-04 1.024348923953234246e-03 5.442077419788970971e-03 8.024059468028454933e-02 1.791663626057967418e-01 9.999999999999998890e-01
1.450000000000000000e+02 5.540609569832266601e-03 5.540609569832264866e-04 1.042887589264969222e-03 5.540609569832266601e-03 8.153721029905436346e-02 1.804435905256369932e-01 1.000000000000000000e+00
1.460000000000000000e+02 5.640225068908155670e-03 5.640225068908154152e-04 1.061629802118504128e-03 5.640225068908155670e-03 8.284299120646321235e-02 1.817297728061722517e-01 1.000000000000000000e+00
1.470000000000000000e+02 5.740928106043652335e-03 5.740928106043651034e-04 1.080576341320659429e-03 5.740928106043652335e-03 8.415785219741345191e-02 1.830248234915902161e-01 1.000000000000000000e+00
1.480000000000000000e+02 5.842722852521409216e-03 5.842722852521407481e-04 1.099727982187121127e-03 5.842722852521409216e-03 8.548170673784905027e-02 1.843286553017891571e-01 1.000000000000000000e+00
1.490000000000000000e+02 5.945613461956211765e-03 5.945613461956210681e-04 1.119085496555898094e-03 5.945613461956211765e-03 8.681446698803019224e-02 1.856411796556451388e-01 1.000000000000000000e+00
1.500000000000000000e+02 6.049604070369141162e-03 6.049604070369140295e-04 1.138649652799980996e-03 6.049604070369141162e-03 8.815604382609854017e-02 1.869623066945709233e-01 1.000000000000000000e+00
1.510000000000000000e+02 6.154698796259738813e-03 6.154698796259737295e-04 1.158421215839584894e-03 6.154698796259738813e-03 8.950634687192748906e-02 1.882919453063602866e-01 9.999999999999998890e-01
1.520000000000000000e+02 6.260901740677282667e-03 6.260901740677281583e-04 1.178400947154949110e-03 6.260901740677282667e-03 9.086528451125142070e-02 1.896300031493108884e-01 1.000000000000000000e+00
1.530000000000000000e+02 6.368216987288732867e-03 6.368216987288731349e-04 1.198589604797289845e-03 6.368216987288732867e-03 9.223276392005441693e-02 1.909763866766074347e-01 9.999999999999998890e-01
1.540000000000000000e+02 6.476648602446566372e-03 6.476648602446564854e-04 1.218987943401054260e-03 6.476648602446566372e-03 9.360869108922198478e-02 1.923310011609690173e-01 9.999999999999998890e-01
1.550000000000000000e+02 6.586200635253502966e-03 6.586200635253501882e-04 1.239596714194482127e-03 6.586200635253502966e-03 9.499297084943381098e-02 1.936937507195356512e-01 1.000000000000000000e+00
1.560000000000000000e+02 6.696877117626565123e-03 6.696877117626563822e-04 1.260416665010824066e-03 6.696877117626565123e-03 9.638550689629488133e-02 1.950645383389960907e-01 1.000000000000000000e+00
1.570000000000000000e+02 6.808682064358917430e-03 6.808682064358915478e-04 1.281448540298711723e-03 6.808682064358917430e-03 9.778620181569375180e-02 1.964432659009409665e-01 1.000000000000000000e+00
1.580000000000000000e+02 6.921619473180040671e-03 6.921619473180039370e-04 1.302693081132151511e-03 6.921619473180040671e-03 9.919495710937598076e-02 1.978298342074323035e-01 1.000000000000000000e+00
1.590000000000000000e+02 7.035693324815239791e-03 7.035693324815237839e-04 1.324151025221097970e-03 7.035693324815239791e-03 1.006116732207215092e-01 1.992241430067774322e-01 1.000000000000000000e+00
1.600000000000000000e+02 7.150907583042043214e-03 7.150907583042041913e-04 1.345823106920214117e-03 7.150907583042043214e-03 1.020362495607212150e-01 2.006260910195021840e-01 1.000000000000000000e+00
1.610000000000000000e+02 7.267266194746824226e-03 7.267266194746822925e-04 1.367710057239024564e-03 7.267266194746823359e-03 1.034685845341350996e-01 2.020355759645052762e-01 1.000000000000000000e+00
1.620000000000000000e+02 7.384773089978535765e-03 7.384773089978534247e-04 1.389812603850421307e-03 7.384773089978535765e-03 1.049085755658264452e-01 2.034524945853903588e-01 9.999999999999998890e-01
1.630000000000000000e+02 7.503432182002223172e-03 7.503432182002221004e-04 1.412131471100055297e-03 7.503432182002222305e-03 1.063561191272607287e-01 2.048767426769615985e-01 1.000000000000000000e+00
1.640000000000000000e+02 7.623247367349761383e-03 7.623247367349759648e-04 1.434667380014148117e-03 7.623247367349761383e-03 1.078111107631541943e-01 2.063082151118701413e-01 1.000000000000000000e+00
1.650000000000000000e+02 7.744222525870592122e-03 7.744222525870589954e-04 1.457421048308390685e-03 7.744222525870592122e-03 1.092734451182699740e-01 2.077468058674082352e-01 1.000000000000000000e+00
1.660000000000000000e+02 7.866361520780351668e-03 7.866361520780350150e-04 1.480393190395818456e-03 7.866361520780351668e-03 1.107430159643417733e-01 2.091924080524305007e-01 1.000000000000000000e+00
1.670000000000000000e+02 7.989668198708055336e-03 7.989668198708053818e-04 1.503584517394357042e-03 7.989668198708055336e-03 1.122197162271207915e-01 2.106449139343994359e-01 1.000000000000000000e+00
1.680000000000000000e+02 8.114146389742726839e-03 8.114146389742724671e-04 1.526995737134795219e-03 8.114146389742726839e-03 1.137034380135318878e-01 2.121042149665401111e-01 1.000000000000000000e+00
1.690000000000000000e+02 8.239799907477807217e-03 8.239799907477805482e-04 1.550627554167609973e-03 8.239799907477807217e-03 1.151940726389303338e-01 2.135702018150957560e-01 1.000000000000000000e+00
1.700000000000000000e+02 8.366632549055341705e-03 8.366632549055339320e-04 1.574480669770569148e-03 8.366632549055341705e-03 1.166915106544461622e-01 2.150427643866707483e-01 1.000000000000000222e+00
1.710000000000000000e+02 8.494648095208057192e-03 8.494648095208055024e-04 1.598555781955162715e-03 8.494648095208055458e-03 1.181956418744067872e-01 2.165217918556524845e-01 1.000000000000000000e+00
1.720000000000000000e+02 8.623850310300662514e-03 8.623850310300660129e-04 1.622853585473289046e-03 8.623850310300662514e-03 1.197063554038267919e-01 2.180071726917006125e-01 1.000000000000000000e+00
1.730000000000000000e+02 8.754242942370482616e-03 8.754242942370481098e-04 1.647374771824158032e-03 8.754242942370482616e-03 1.212235396659544495e-01 2.194987946872932749e-01 1.000000000000000000e+00
1.740000000000000000e+02 8.885829723165761251e-03 8.885829723165759517e-04 1.672120029259817689e-03 8.885829723165762986e-03 1.227470824298625418e-01 2.209965449853171227e-01 1.000000000000000222e+00
1.750000000000000000e+02 9.018614368183852648e-03 9.018614368183850696e-04 1.697090042791452296e-03 9.018614368183852648e-03 1.242768708380747045e-01 2.225003101066940769e-01 1.000000000000000222e+00
1.760000000000000000e+02 9.152600576707969893e-03 9.152600576707968375e-04 1.722285494195135817e-03 9.152600576707969893e-03 1.258127914342166420e-01 2.240099759780327104e-01 1.000000000000000000e+00
1.770000000000000000e+02 9.287792031843045137e-03 9.287792031843042535e-04 1.747707062017582079e-03 9.287792031843045137e-03 1.273547301906815532e-01 2.255254279592933397e-01 9.999999999999998890e-01
1.780000000000000000e+02 9.424192400550368554e-03 9.424192400550366168e-04 1.773355421581465381e-03 9.424192400550368554e-03 1.289025725362947794e-01 2.270465508714537284e-01 1.000000000000000000e+00
1.790000000000000000e+02 9.561805333680895025e-03 9.561805333680893290e-04 1.799231244990322611e-03 9.561805333680895025e-03 1.304562033839749002e-01 2.285732290241705988e-01 1.000000000000000000e+00
1.800000000000000000e+02 9.700634466008328793e-03 9.700634466008326625e-04 1.825335201133961895e-03 9.700634466008328793e-03 1.320155071583756223e-01 2.301053462434221042e-01 1.000000000000000000e+00
1.810000000000000000e+02 9.840683416260542771e-03 9.840683416260541036e-04 1.851667955693093223e-03 9.840683416260544505e-03 1.335803678234988023e-01 2.316427858991223498e-01 1.000000000000000000e+00
1.820000000000000000e+02 9.981955787150553761e-03 9.981955787150551592e-04 1.878230171144202373e-03 9.981955787150555495e-03 1.351506689102687231e-01 2.331854309326958363e-01 1.000000000000000000e+00
1.830000000000000000e+02 1.012445516540594337e-02 1.012445516540594207e-03 1.905022506763739618e-03 1.012445516540594337e-02 1.367262935440597404e-01 2.347331638846074098e-01 1.000000000000000000e+00
1.840000000000000000e+02 1.026818512179761278e-02 1.026818512179761148e-03 1.932045618632326212e-03 1.026818512179761278e-02 1.383071244721607584e-01 2.362858669218271257e-01 1.000000000000000000e+00
1.850000000000000000e+02 1.041314921116831549e-02 1.041314921116831245e-03 1.959300159639468936e-03 1.041314921116831549e-02 1.398930440911760886e-01 2.378434218652335508e-01 1.000000000000000000e+00
1.860000000000000000e+02 1.055935097245908061e-02 1.055935097245907757e-03 1.986786779486967094e-03 1.055935097245908061e-02 1.414839344743419325e-01 2.394057102169309670e-01 1.000000000000000000e+00
1.870000000000000000e+02 1.070679392873574720e-02 1.070679392873574547e-03 2.014506124693043326e-03 1.070679392873574894e-02 1.430796773987599302e-01 2.409726131874853905e-01 1.000000000000000000e+00
1.880000000000000000e+02 1.085548158721383327e-02 1.085548158721383024e-03 2.042458838595549372e-03 1.085548158721383327e-02 1.446801543725276806e-01 2.425440117230569514e-01 1.000000000000000000e+00
1.890000000000000000e+02 1.100541743928373783e-02 1.100541743928373567e-03 2.070645561356236099e-03 1.100541743928373783e-02 1.462852466617639013e-01 2.441197865324266636e-01 1.000000000000000000e+00
1.900000000000000000e+02 1.115660496053372253e-02 1.115660496053372079e-03 2.099066929963333897e-03 1.115660496053372253e-02 1.478948353175160157e-01 2.456998181139064541e-01 1.000000000000000000e+00
1.910000000000000000e+02 1.130904761077300424e-02 1.130904761077300208e-03 2.127723578235055958e-03 1.130904761077300424e-02 1.495088012025409530e-01 2.472839867821224336e-01 1.000000000000000000e+00
1.920000000000000000e+02 1.146274883405373757e-02 1.146274883405373453e-03 2.156616136822540365e-03 1.146274883405373757e-02 1.511270250179508334e-01 2.488721726946625801e-01 1.000000000000000000e+00
1.930000000000000000e+02 1.161771205869266410e-02 1.161771205869266107e-03 2.185745233213096626e-03 1.161771205869266410e-02 1.527493873297135485e-01 2.504642558785800110e-01 1.000000000000000000e+00
1.940000000000000000e+02 1.177394069729109649e-02 1.177394069729109432e-03 2.215111491732434795e-03 1.177394069729109476e-02 1.543757685949991298e-01 2.520601162567420173e-01 1.000000000000000222e+00
1.950000000000000000e+02 1.193143814675501346e-02 1.193143814675501129e-03 2.244715533547581542e-03 1.193143814675501346e-02 1.560060491883663580e-01 2.536596336740191138e-01 1.000000000000000000e+00
1.960000000000000000e+02 1.209020778831415566e-02 1.209020778831415262e-03 2.274557976669426725e-03 1.209020778831415566e-02 1.576401094277769532e-01 2.552626879233024226e-01 1.000000000000000000e+00
1.970000000000000000e+02 1.225025298754012226e-02 1.225025298754012009e-03 2.304639435954794653e-03 1.225025298754012226e-02 1.592778296004297989e-01 2.568691587713406443e-01 1.000000000000000000e+00
1.980000000000000000e+02 1.241157709436424561e-02 1.241157709436424214e-03 2.334960523108952496e-03 1.241157709436424388e-02 1.609190899884104242e-01 2.584789259843920939e-01 1.000000000000000000e+00
1.990000000000000000e+02 1.257418344309435554e-02 1.257418344309435294e-03 2.365521846687469905e-03 1.257418344309435554e-02 1.625637708941429782e-01 2.600918693536806714e-01 1.000000000000000000e+00
2.000000000000000000e+02 1.273807535243143274e-02 1.273807535243143057e-03 2.396324012098587346e-03 1.273807535243143274e-02 1.642117526656409199e-01 2.617078687206488286e-01 1.000000000000000000e+00
2.010000000000000000e+02 1.290325612548448575e-02 1.290325612548448315e-03 2.427367621604331963e-03 1.290325612548448575e-02 1.658629157215448791e-01 2.633268040019992040e-01 1.000000000000000000e+00
2.020000000000000000e+02 1.306972904978631611e-02 1.306972904978631307e-03 2.458653274323027282e-03 1.306972904978631785e-02 1.675171405759442456e-01 2.649485552145193212e-01 1.000000000000000000e+00
2.030000000000000000e+02 1.323749739730728514e-02 1.323749739730728210e-03 2.490181566230354870e-03 1.323749739730728688e-02 1.691743078629708297e-01 2.665730024996789127e-01 1.000000000000000000e+00
2.040000000000000000e+02 1.340656442446930274e-02 1.340656442446929971e-03 2.521953090161131554e-03 1.340656442446930274e-02 1.708342983611624843e-01 2.682000261479966507e-01 1.000000000000000000e+00
2.050000000000000000e+02 1.357693337215870599e-02 1.357693337215870339e-03 2.553968435810464316e-03 1.357693337215870426e-02 1.724969930175842547e-01 2.698295066231651829e-01 1.000000000000000000e+00
2.060000000000000000e+02 1.374860746573913772e-02 1.374860746573913469e-03 2.586228189735427334e-03 1.374860746573913772e-02 1.741622729717041684e-01 2.714613245859304747e-01 1.000000000000000000e+00
2.070000000000000000e+02 1.392158991506287080e-02 1.392158991506286690e-03 2.618732935355632709e-03 1.392158991506287080e-02 1.758300195790174492e-01 2.730953609177194652e-01 1.000000000000000000e+00
2.080000000000000000e+02 1.409588391448246547e-02 1.409588391448246244e-03 2.651483252954631251e-03 1.409588391448246547e-02 1.775001144344076076e-01 2.747314967440054878e-01 1.000000000000000000e+00
2.090000000000000000e+02 1.427149264286176056e-02 1.427149264286175796e-03 2.684479719681069979e-03 1.427149264286176056e-02 1.791724393952459637e-01 2.763696134574107899e-01 1.000000000000000000e+00
2.100000000000000000e+02 1.444841926358553241e-02 1.444841926358552894e-03 2.717722909549059006e-03 1.444841926358553241e-02 1.808468766042161668e-01 2.780095927405358824e-01 1.000000000000000000e+00
2.110000000000000000e+02 1.462666692456937589e-02 1.462666692456937329e-03 2.751213393439076206e-03 1.462666692456937589e-02 1.825233085118642684e-01 2.796513165885124996e-01 1.000000000000000000e+00
2.120000000000000000e+02 1.480623875826903024e-02 1.480623875826902677e-03 2.784951739098877506e-03 1.480623875826903024e-02 1.842016178988622466e-01 2.812946673312721746e-01 1.000000000000000000e+00
2.130000000000000000e+02 1.498713788168870575e-02 1.498713788168870272e-03 2.818938511143759696e-03 1.498713788168870402e-02 1.858816878979870912e-01 2.829395276555286554e-01 1.000000000000000000e+00
2.140000000000000000e+02 1.516936739638918841e-02 1.516936739638918450e-03 2.853174271057036179e-03 1.516936739638918841e-02 1.875634020158036819e-01 2.845857806264648904e-01 1.000000000000000000e+00
2.150000000000000000e+02 1.535293038849538938e-02 1.535293038849538678e-03 2.887659577190415140e-03 1.535293038849538938e-02 1.892466441540491262e-01 2.862333097091219747e-01 9.999999999999998890e-01
2.160000000000000000e+02 1.553782992870378354e-02 1.553782992870378007e-03 2.922394984764613637e-03 1.553782992870378528e-02 1.909312986307160065e-01 2.878819987894859489e-01 1.000000000000000000e+00
2.170000000000000000e+02 1.572406907228829365e-02 1.572406907228829104e-03 2.957381045868814201e-03 1.572406907228829365e-02 1.926172502008236531e-01 2.895317321952638467e-01 1.000000000000000000e+00
2.180000000000000000e+02 1.591165085910706267e-02 1.591165085910705920e-03 2.992618309461485791e-03 1.591165085910706267e-02 1.943043840768828856e-01 2.911823947163524329e-01 1.000000000000000000e+00
2.190000000000000000e+02 1.610057831360778291e-02 1.610057831360777987e-03 3.028107321370022108e-03 1.610057831360778291e-02 1.959925859490383449e-01 2.928338716249846430e-01 1.000000000000000000e+00
2.200000000000000000e+02 1.629085444483291401e-02 1.629085444483291054e-03 3.063848624290719906e-03 1.629085444483291401e-02 1.976817420048945229e-01 2.944860486955603318e-01 1.000000000000000222e+00
2.210000000000000000e+02 1.648248224642434590e-02 1.648248224642434156e-03 3.099842757788580372e-03 1.648248224642434590e-02 1.993717389490154979e-01 2.961388122241501164e-01 1.000000000000000222e+00
2.220000000000000000e+02 1.667546469662783970e-02 1.667546469662783493e-03 3.136090258297179884e-03 1.667546469662783970e-02 2.010624640220979309e-01 2.977920490476728688e-01 1.000000000000000000e+00
2.230000000000000000e+02 1.686980475829691350e-02 1.686980475829691004e-03 3.172591659118425417e-03 1.686980475829691350e-02 2.027538050198133268e-01 2.994456465627420849e-01 1.000000000000000000e+00
2.240000000000000000e+02 1.706550537889606201e-02 1.706550537889605723e-03 3.209347490421891012e-03 1.706550537889605854e-02 2.044456503113142309e-01 3.010994927441771329e-01 1.000000000000000000e+00
2.250000000000000000e+02 1.726256949050375411e-02 1.726256949050374977e-03 3.246358279244434403e-03 1.726256949050375411e-02 2.061378888574051382e-01 3.027534761631780480e-01 1.000000000000000000e+00
2.260000000000000000e+02 1.746100000981543054e-02 1.746100000981542751e-03 3.283624549489905578e-03 1.746100000981543054e-02 2.078304102283722310e-01 3.044074860051600440e-01 1.000000000000000000e+00
2.270000000000000000e+02 1.766079983814539123e-02 1.766079983814538776e-03 3.321146821928334068e-03 1.766079983814539123e-02 2.095231046214717230e-01 3.060614120872461319e-01 1.000000000000000000e+00
2.280000000000000000e+02 1.786197186142857163e-02 1.786197186142856773e-03 3.358925614195137042e-03 1.786197186142857163e-02 2.112158628780717029e-01 3.077151448754139595e-01 1.000000000000000000e+00
2.290000000000000000e+02 1.806451895022198606e-02 1.806451895022198216e-03 3.396961440790417612e-03 1.806451895022198259e-02 2.129085765004483655e-01 3.093685755012960392e-01 1.000000000000000000e+00
2.300000000000000000e+02 1.826844395970617096e-02 1.826844395970616750e-03 3.435254813078483446e-03 1.826844395970617096e-02 2.146011376682328553e-01 3.110215957786313101e-01 1.000000000000000000e+00
2.310000000000000000e+02 1.847374972968540696e-02 1.847374972968540306e-03 3.473806239286576954e-03 1.847374972968541043e-02 2.162934392545068363e-01 3.126740982193655927e-01 1.000000000000000222e+00
2.320000000000000000e+02 1.868043908458794089e-02 1.868043908458793655e-03 3.512616224503718656e-03 1.868043908458794089e-02 2.179853748415453429e-01 3.143259760493986033e-01 1.000000000000000000e+00
2.330000000000000000e+02 1.888851483346654092e-02 1.888851483346653702e-03 3.551685270680401442e-03 1.888851483346654092e-02 2.196768387362074693e-01 3.159771232239793060e-01 1.000000000000000000e+00
2.340000000000000000e+02 1.909797976999760838e-02 1.909797976999760361e-03 3.591013876626920464e-03 1.909797976999760838e-02 2.213677259849704537e-01 3.176274344427447716e-01 1.000000000000000000e+00
2.350000000000000000e+02 1.930883667248051161e-02 1.930883667248050641e-03 3.630602538012309317e-03 1.930883667248051161e-02 2.230579323886072718e-01 3.192768051644022664e-01 1.000000000000000000e+00
2.360000000000000000e+02 1.952108830383691984e-02 1.952108830383691637e-03 3.670451747363579799e-03 1.952108830383691637e-02 2.247473545165102893e-01 3.209251316210571803e-01 1.000000000000000000e+00
2.370000000000000000e+02 1.973473741160869377e-02 1.973473741160869117e-03 3.710561994063699652e-03 1.973473741160869377e-02 2.264358897206525389e-01 3.225723108321797428e-01 1.000000000000000000e+00
2.380000000000000000e+02 1.994978672795688635e-02 1.994978672795688201e-03 3.750933764350991486e-03 1.994978672795688635e-02 2.281234361491957241e-01 3.242182406182165799e-01 1.000000000000000000e+00
2.390000000000000000e+02 2.016623896965907825e-02 2.016623896965907305e-03 3.791567541317153456e-03 2.016623896965907478e-02 2.298098927597360674e-01 3.258628196138418365e-01 1.000000000000000000e+00
2.400000000000000000e+02 2.038409683810782358e-02 2.038409683810782011e-03 3.832463804906620884e-03 2.038409683810782358e-02 2.314951593321941115e-01 3.275059472808513616e-01 1.000000000000000000e+00
2.410000000000000000e+02 2.060336301930698610e-02 2.060336301930698177e-03 3.873623031913991498e-03 2.060336301930698610e-02 2.331791364813439182e-01 3.291475239206965719e-01 1.000000000000000000e+00
2.420000000000000000e+02 2.082404018386974087e-02 2.082404018386973740e-03 3.915045695983533636e-03 2.082404018386973740e-02 2.348617256689857768e-01 3.307874506866614883e-01 1.000000000000000000e+00
2.430000000000000000e+02 2.104613098701491047e-02 2.104613098701490527e-03 3.956732267607111081e-03 2.104613098701491047e-02 2.365428292157593093e-01 3.324256295956806717e-01 1.000000000000000000e+00
2.440000000000000000e+02 2.126963806856319028e-02 2.126963806856318681e-03 3.998683214122273136e-03 2.126963806856319028e-02 2.382223503125995290e-01 3.340619635397997778e-01 1.000000000000000000e+00
2.450000000000000000e+02 2.149456405293415084e-02 2.149456405293414391e-03 4.040898999711403303e-03 2.149456405293415084e-02 2.399001930318359621e-01 3.356963562972792303e-01 1.000000000000000000e+00
2.460000000000000000e+02 2.172091154914113087e-02 2.172091154914112480e-03 4.083380085398925947e-03 2.172091154914112740e-02 2.415762623379364982e-01 3.373287125433422906e-01 9.999999999999998890e-01
2.470000000000000000e+02 2.194868315078779553e-02 2.194868315078779032e-03 4.126126929050458886e-03 2.194868315078779553e-02 2.432504640978948585e-01 3.389589378605675218e-01 1.000000000000000000e+00
2.480000000000000000e+02 2.217788143606302942e-02 2.217788143606302248e-03 4.169139985370376965e-03 2.217788143606303289e-02 2.449227050912640147e-01 3.405869387489264266e-01 1.000000000000000000e+00
2.490000000000000000e+02 2.240850896773627365e-02 2.240850896773626671e-03 4.212419705900283771e-03 2.240850896773627712e-02 2.465928930198377778e-01 3.422126226354694767e-01 1.000000000000000000e+00
2.500000000000000000e+02 2.264056829315252983e-02 2.264056829315252289e-03 4.255966539017065273e-03 2.264056829315252983e-02 2.482609365169808902e-01 3.438358978836608681e-01 9.999999999999998890e-01
2.510000000000000000e+02 2.287406194422647587e-02 2.287406194422646893e-03 4.299780929930481152e-03 2.287406194422646893e-02 2.499267451566092868e-01 3.454566738023628902e-01 9.999999999999998890e-01
2.520000000000000000e+02 2.310899243743769205e-02 2.310899243743768598e-03 4.343863320681975657e-03 2.310899243743769205e-02 2.515902294618200807e-01 3.470748606544706849e-01 1.000000000000000000e+00
2.530000000000000000e+02 2.334536227382399964e-02 2.334536227382399270e-03 4.388214150141770201e-03 2.334536227382399964e-02 2.532513009131786008e-01 3.486903696652032814e-01 1.000000000000000000e+00
2.540000000000000000e+02 2.358317393897613190e-02 2.358317393897612843e-03 4.432833854007549312e-03 2.358317393897613190e-02 2.549098719566585958e-01 3.503031130300486851e-01 1.000000000000000000e+00
2.550000000000000000e+02 2.382242990303096164e-02 2.382242990303095730e-03 4.477722864801822120e-03 2.382242990303096164e-02 2.565658560112411557e-01 3.519130039223665185e-01 1.000000000000000000e+00
2.560000000000000000e+02 2.406313262066517300e-02 2.406313262066516693e-03 4.522881611869988133e-03 2.406313262066517300e-02 2.582191674761722400e-01 3.535199565006502120e-01 1.000000000000000000e+00
2.570000000000000000e+02 2.430528453108848908e-02 2.430528453108848561e-03 4.568310521378026595e-03 2.430528453108848908e-02 2.598697217378839186e-01 3.551238859154525196e-01 1.000000000000000000e+00
2.580000000000000000e+02 2.454888805803701057e-02 2.454888805803700363e-03 4.614010016310571803e-03 2.454888805803701057e-02 2.615174351765777727e-01 3.567247083159731380e-01 1.000000000000000000e+00
2.590000000000000000e+02 2.479394560976544426e-02 2.479394560976544079e-03 4.659980516468043010e-03 2.479394560976544426e-02 2.631622251724777817e-01 3.583223408563154799e-01 9.999999999999997780e-01
2.600000000000000000e+02 2.504045957904066366e-02 2.504045957904065846e-03 4.706222438465161237e-03 2.504045957904066366e-02 2.648040101117519196e-01 3.599167017014130443e-01 1.000000000000000000e+00
2.610000000000000000e+02 2.528843234313338240e-02 2.528843234313337632e-03 4.752736195727933453e-03 2.528843234313338240e-02 2.664427093921034606e-01 3.615077100326241633e-01 1.000000000000000000e+00
2.620000000000000000e+02 2.553786626381071567e-02 2.553786626381070873e-03 4.799522198491446012e-03 2.553786626381071567e-02 2.680782434280422066e-01 3.630952860530080595e-01 1.000000000000000000e+00
2.630000000000000000e+02 2.578876368732863078e-02 2.578876368732862297e-03 4.846580853797965993e-03 2.578876368732863078e-02 2.697105336558299760e-01 3.646793509922737764e-01 1.000000000000000000e+00
2.640000000000000000e+02 2.604112694442328735e-02 2.604112694442328301e-03 4.893912565493842119e-03 2.604112694442329082e-02 2.713395025381083459e-01 3.662598271114121951e-01 1.000000000000000222e+00
2.650000000000000000e+02 2.629495835030315476e-02 2.629495835030314782e-03 4.941517734227494213e-03 2.629495835030315476e-02 2.729650735682107587e-01 3.678366377070121374e-01 9.999999999999998890e-01
2.660000000000000000e+02 2.655026020464013037e-02 2.655026020464012430e-03 4.989396757446497993e-03 2.655026020464013037e-02 2.745871712741617676e-01 3.694097071152636635e-01 1.000000000000000000e+00
2.670000000000000000e+02 2.680703479156176794e-02 2.680703479156176100e-03 5.037550029395881576e-03 2.680703479156176794e-02 2.762057212223667513e-01 3.709789607156512847e-01 1.000000000000000000e+00
2.680000000000000000e+02 2.706528437964150768e-02 2.706528437964150335e-03 5.085977941114671642e-03 2.706528437964150421e-02 2.778206500209955410e-01 3.725443249343419749e-01 1.000000000000000000e+00
2.690000000000000000e+02 2.732501122189023857e-02 2.732501122189023249e-03 5.134680880433718092e-03 2.732501122189023857e-02 2.794318853230637334e-01 3.741057272472698703e-01 9.999999999999998890e-01
2.700000000000000000e+02 2.758621755574752754e-02 2.758621755574752234e-03 5.183659231973555132e-03 2.758621755574752754e-02 2.810393558292152427e-01 3.756630961829225956e-01 1.000000000000000000e+00
2.710000000000000000e+02 2.784890560307162755e-02 2.784890560307162147e-03 5.232913377140963052e-03 2.784890560307162755e-02 2.826429912902072017e-01 3.772163613248302183e-01 1.000000000000000000e+00
2.720000000000000000e+02 2.811307757013048469e-02 2.811307757013048036e-03 5.282443694126789414e-03 2.811307757013048469e-02 2.842427225091055387e-01 3.787654533137641000e-01 1.000000000000000000e+00
2.730000000000000000e+02 2.837873564759252343e-02 2.837873564759251822e-03 5.332250557903624524e-03 2.837873564759252343e-02 2.858384813431910088e-01 3.803103038496468691e-01 1.000000000000000000e+00
2.740000000000000000e+02 2.864588201051632144e-02 2.864588201051631450e-03 5.382334340222404839e-03 2.864588201051632144e-02 2.874302007055811181e-01 3.818508456931775097e-01 1.000000000000000000e+00
2.750000000000000000e+02 2.891451881834095072e-02 2.891451881834094639e-03 5.432695409609999970e-03 2.891451881834095072e-02 2.890178145665699416e-01 3.833870126671750644e-01 1.000000000000000222e+00
2.760000000000000000e+02 2.918464821487654071e-02 2.918464821487653463e-03 5.483334131366901162e-03 2.918464821487654071e-02 2.906012579546932706e-01 3.849187396576471132e-01 1.000000000000000000e+00
2.770000000000000000e+02 2.945627232829350906e-02 2.945627232829350125e-03 5.534250867563834247e-03 2.945627232829350559e-02 2.921804669575200908e-01 3.864459626145845261e-01 1.000000000000000000e+00
2.780000000000000000e+02 2.972939327111279173e-02 2.972939327111278566e-03 5.585445977039471543e-03 2.972939327111279173e-02 2.937553787221736101e-01 3.879686185524858777e-01 1.000000000000000000e+00
2.790000000000000000e+02 3.000401314019540688e-02 3.000401314019540168e-03 5.636919815397536601e-03 3.000401314019540688e-02 2.953259314555893855e-01 3.894866455506189595e-01 9.999999999999998890e-01
2.800000000000000000e+02 3.028013401673179672e-02 3.028013401673179065e-03 5.688672735003749356e-03 3.028013401673179672e-02 2.968920644245109930e-01 3.909999827530196148e-01 1.000000000000000000e+00
2.810000000000000000e+02 3.055775796623172447e-02 3.055775796623171666e-03 5.740705084983538029e-03 3.055775796623172447e-02 2.984537179552296804e-01 3.925085703682346105e-01 1.000000000000000000e+00
2.820000000000000000e+02 3.083688703851306112e-02 3.083688703851305592e-03 5.793017211218653810e-03 3.083688703851306112e-02 3.000108334330705562e-01 3.940123496688107685e-01 9.999999999999997780e-01
2.830000000000000000e+02 3.111752326769146038e-02 3.111752326769145344e-03 5.845609456344807303e-03 3.111752326769145691e-02 3.015633533016317536e-01 3.955112629905374044e-01 1.000000000000000000e+00
2.840000000000000000e+02 3.139966867216903434e-02 3.139966867216902567e-03 5.898482159748360404e-03 3.139966867216903434e-02 3.031112210617757929e-01 3.970052537314402996e-01 1.000000000000000000e+00
2.850000000000000000e+02 3.168332525462380644e-02 3.168332525462380037e-03 5.951635657563868198e-03 3.168332525462380644e-02 3.046543812703841336e-01 3.984942663505397498e-01 1.000000000000000000e+00
2.860000000000000000e+02 3.196849500199849814e-02 3.196849500199849294e-03 6.005070282671115187e-03 3.196849500199849814e-02 3.061927795388751372e-01 3.999782463663708043e-01 1.000000000000000000e+00
2.870000000000000000e+02 3.225517988548887161e-02 3.225517988548886640e-03 6.058786364691738646e-03 3.225517988548887161e-02 3.077263625314861084e-01 4.014571403552685824e-01 1.000000000000000000e+00
2.880000000000000000e+02 3.254338186053329363e-02 3.254338186053328842e-03 6.112784229987143492e-03 3.254338186053329363e-02 3.092550779633355118e-01 4.029308959494326547e-01 1.000000000000000000e+00
2.890000000000000000e+02 3.283310286680063417e-02 3.283310286680062723e-03 6.167064201654817723e-03 3.283310286680063417e-02 3.107788745982529299e-01 4.043994618347602765e-01 1.000000000000000000e+00
2.900000000000000000e+02 3.312434482817927517e-02 3.312434482817926650e-03 6.221626599525913355e-03 3.312434482817927517e-02 3.122977022463974128e-01 4.058627877484668467e-01 1.000000000000000000e+00
2.910000000000000000e+02 3.341710965276545320e-02 3.341710965276544366e-03 6.276471740162079677e-03 3.341710965276545320e-02 3.138115117616567806e-01 4.073208244764879860e-01 1.000000000000000000e+00
2.920000000000000000e+02 3.371139923285160211e-02 3.371139923285159257e-03 6.331599936852582745e-03 3.371139923285160211e-02 3.153202550388375380e-01 4.087735238506718383e-01 1.000000000000000000e+00
2.930000000000000000e+02 3.400721544491458470e-02 3.400721544491457776e-03 6.387011499611190690e-03 3.400721544491458470e-02 3.168238850106492865e-01 4.102208387457657590e-01 1.000000000000000000e+00
2.940000000000000000e+02 3.430456014960436839e-02 3.430456014960436232e-03 6.442706735173572494e-03 3.430456014960437533e-02 3.183223556444875202e-01 4.116627230762013867e-01 1.000000000000000000e+00
2.950000000000000000e+02 3.460343519173147975e-02 3.460343519173147021e-03 6.498685946993714921e-03 3.460343519173147975e-02 3.198156219390160260e-01 4.130991317926798190e-01 1.000000000000000222e+00
2.960000000000000000e+02 3.490384240025590223e-02 3.490384240025589269e-03 6.554949435241682124e-03 3.490384240025590223e-02 3.213036399205595472e-01 4.145300208785655527e-01 1.000000000000000000e+00
2.970000000000000000e+02 3.520578358827453069e-02 3.520578358827452462e-03 6.611497496799963181e-03 3.520578358827453069e-02 3.227863666393073760e-01 4.159553473460926853e-01 1.000000000000000000e+00
2.980000000000000000e+02 3.550926055300962503e-02 3.550926055300961549e-03 6.668330425261045219e-03 3.550926055300963197e-02 3.242637601653276525e-01 4.173750692323813793e-01 1.000000000000000000e+00
2.990000000000000000e+02 3.581427507579637570e-02 3.581427507579636616e-03 6.725448510923957846e-03 3.581427507579637570e-02 3.257357795844072479e-01 4.187891455952792441e-01 1.000000000000000000e+00
3.000000000000000000e+02 3.612082892207080231e-02 3.612082892207079451e-03 6.782852040791367484e-03 3.612082892207080231e-02 3.272023849937124584e-01 4.201975365090240278e-01 1.000000000000000000e+00
3.010000000000000000e+02 3.642892384135809625e-02 3.642892384135808671e-03 6.840541298566996109e-03 3.642892384135809625e-02 3.286635374972767254e-01 4.216002030597332806e-01 1.000000000000000000e+00
3.020000000000000000e+02 3.673856156725952005e-02 3.673856156725951311e-03 6.898516564651790972e-03 3.673856156725952005e-02 3.301191992013238208e-01 4.229971073407290949e-01 1.000000000000000000e+00
3.030000000000000000e+02 3.704974381744097212e-02 3.704974381744096604e-03 6.956778116141723242e-03 3.704974381744096518e-02 3.315693332094252765e-01 4.243882124476971440e-01 1.000000000000000000e+00
3.040000000000000000e+02 3.736247229362021915e-02 3.736247229362020961e-03 7.015326226824309883e-03 3.736247229362021915e-02 3.330139036174989409e-01 4.257734824736869594e-01 1.000000000000000000e+00
3.050000000000000000e+02 3.767674868155457268e-02 3.767674868155456314e-03 7.074161167175596968e-03 3.767674868155456575e-02 3.344528755086538796e-01 4.271528825039578869e-01 1.000000000000000000e+00
3.060000000000000000e+02 3.799257465102878761e-02 3.799257465102877981e-03 7.133283204357477800e-03 3.799257465102878067e-02 3.358862149478829551e-01 4.285263786106733308e-01 1.000000000000000000e+00
3.070000000000000000e+02 3.830995185584229468e-02 3.830995185584228774e-03 7.192692602214261627e-03 3.830995185584229468e-02 3.373138889766086335e-01 4.298939378474480044e-01 9.999999999999998890e-01
3.080000000000000000e+02 3.862888193379698798e-02 3.862888193379697757e-03 7.252389621269939718e-03 3.862888193379698798e-02 3.387358656070882379e-01 4.312555282437539605e-01 1.000000000000000000e+00
3.090000000000000000e+02 3.894936650668456846e-02 3.894936650668456065e-03 7.312374518724960512e-03 3.894936650668456846e-02 3.401521138166774261e-01 4.326111187991855678e-01 1.000000000000000000e+00
3.100000000000000000e+02 3.927140718027410937e-02 3.927140718027410070e-03 7.372647548453294467e-03 3.927140718027410937e-02 3.415626035419618844e-01 4.339606794775919818e-01 1.000000000000000000e+00
3.110000000000000000e+02 3.959500554429962182e-02 3.959500554429961489e-03 7.433208960999517986e-03 3.959500554429962182e-02 3.429673056727587932e-01 4.353041812010797207e-01 1.000000000000000000e+00
3.120000000000000000e+02 3.992016317244728718e-02 3.992016317244728024e-03 7.494059003575602451e-03 3.992016317244728718e-02 3.443661920459886172e-01 4.366415958438852885e-01 9.999999999999998890e-01
3.130000000000000000e+02 4.024688162234313360e-02 4.024688162234312146e-03 7.555197920058064932e-03 4.024688162234312666e-02 3.457592354394294354e-01 4.379728962261301151e-01 1.000000000000000000e+00
3.140000000000000000e+02 4.057516243554015745e-02 4.057516243554015224e-03 7.616625950984801455e-03 4.057516243554015745e-02 3.471464095653474802e-01 4.392980561074520951e-01 1.000000000000000000e+00
3.150000000000000000e+02 4.090500713750599981e-02 4.090500713750598941e-03 7.678343333552237714e-03 4.090500713750599981e-02 3.485276890640174319e-01 4.406170501805262707e-01 1.000000000000000000e+00
3.160000000000000000e+02 4.123641723760995692e-02 4.123641723760994651e-03 7.740350301612021824e-03 4.123641723760994998e-02 3.499030494971303584e-01 4.419298540644731599e-01 1.000000000000000000e+00
3.170000000000000000e+02 4.156939422911098969e-02 4.156939422911097755e-03 7.802647085668620863e-03 4.156939422911098969e-02 3.512724673410935194e-01 4.432364442981593378e-01 1.000000000000000000e+00
3.180000000000000000e+02 4.190393958914417905e-02 4.190393958914417211e-03 7.865233912875465444e-03 4.190393958914417905e-02 3.526359199802295841e-01 4.445367983333964879e-01 1.000000000000000000e+00
3.190000000000000000e+02 4.224005477870906855e-02 4.224005477870906335e-03 7.928111007032849836e-03 4.224005477870906855e-02 3.539933856998743744e-01 4.458308945280400892e-01 1.000000000000000000e+00
3.200000000000000000e+02 4.257774124265623072e-02 4.257774124265621858e-03 7.991278588584282971e-03 4.257774124265623072e-02 3.553448436793806842e-01 4.471187121389925134e-01 1.000000000000000000e+00
3.210000000000000000e+02 4.291700040967505458e-02 4.291700040967504418e-03 8.054736874613803096e-03 4.291700040967505458e-02 3.566902739850289494e-01 4.484002313151144170e-01 1.000000000000000000e+00
3.220000000000000000e+02 4.325783369228086706e-02 4.325783369228085318e-03 8.118486078842863940e-03 4.325783369228086012e-02 3.580296575628504341e-01 4.496754330900475938e-01 1.000000000000000222e+00
3.230000000000000000e+02 4.360024248680272052e-02 4.360024248680271358e-03 8.182526411627692731e-03 4.360024248680272052e-02 3.593629762313653719e-01 4.509442993749529505e-01 9.999999999999998890e-01
3.240000000000000000e+02 4.394422817337018117e-02 4.394422817337016902e-03 8.246858079955881465e-03 4.394422817337018117e-02 3.606902126742399517e-01 4.522068129511674361e-01 9.999999999999997780e-01
3.250000000000000000e+02 4.428979211590111653e-02 4.428979211590110439e-03 8.311481287443710231e-03 4.428979211590111653e-02 3.620113504328666965e-01 4.534629574627839221e-01 1.000000000000000000e+00
3.260000000000000000e+02 4.463693566208870589e-02 4.463693566208869201e-03 8.376396234332898066e-03 4.463693566208870589e-02 3.633263738988680158e-01 4.547127174091544211e-01 1.000000000000000000e+00
3.270000000000000000e+02 4.498566014338956087e-02 4.498566014338955220e-03 8.441603117488335681e-03 4.498566014338956781e-02 3.646352683065330336e-01 4.559560781373261928e-01 1.000000000000000000e+00
3.280000000000000000e+02 4.533596687501040279e-02 4.533596687501039585e-03 8.507102130394465084e-03 4.533596687501040279e-02 3.659380197251835831e-01 4.571930258344074072e-01 1.000000000000000000e+00
3.290000000000000000e+02 4.568785715589573915e-02 4.568785715589572527e-03 8.572893463152590765e-03 4.568785715589573915e-02 3.672346150514785856e-01 4.584235475198707999e-01 1.000000000000000000e+00
3.300000000000000000e+02 4.604133226871542917e-02 4.604133226871542223e-03 8.638977302478020870e-03 4.604133226871542917e-02 3.685250420016551454e-01 4.596476310377935470e-01 1.000000000000000000e+00
3.310000000000000000e+02 4.639639347985236029e-02 4.639639347985235335e-03 8.705353831697439093e-03 4.639639347985236029e-02 3.698092891037161323e-01 4.608652650490442371e-01 1.000000000000000000e+00
3.320000000000000000e+02 4.675304203938923653e-02 4.675304203938922959e-03 8.772023230745273903e-03 4.675304203938924347e-02 3.710873456895590339e-01 4.620764390234108898e-01 1.000000000000000000e+00
3.330000000000000000e+02 4.711127918109692114e-02 4.711127918109691420e-03 8.838985676161630750e-03 4.711127918109692114e-02 3.723592018870566234e-01 4.632811432316799038e-01 1.000000000000000000e+00
3.340000000000000000e+02 4.747110612242166905e-02 4.747110612242165517e-03 8.906241341089082830e-03 4.747110612242166211e-02 3.736248486120894441e-01 4.644793687376679303e-01 1.000000000000000000e+00
3.350000000000000000e+02 4.783252406447235927e-02 4.783252406447235233e-03 8.973790395269565928e-03 4.783252406447235927e-02 3.748842775605312205e-01 4.656711073902057851e-01 1.000000000000000000e+00
3.360000000000000000e+02 4.819553419200883759e-02 4.819553419200883065e-03 9.041633005042126747e-03 4.819553419200884453e-02 3.761374812001951895e-01 4.668563518150830038e-01 1.000000000000000000e+00
3.370000000000000000e+02 4.856013767342903797e-02 4.856013767342902930e-03 9.109769333339574893e-03 4.856013767342903797e-02 3.773844527627394640e-01 4.680350954069520952e-01 1.000000000000000000e+00
3.380000000000000000e+02 4.892633566075688112e-02 4.892633566075686724e-03 9.178199539686016095e-03 4.892633566075688806e-02 3.786251862355363151e-01 4.692073323211960467e-01 1.000000000000000000e+00
3.390000000000000000e+02 4.929412928962983997e-02 4.929412928962983130e-03 9.246923780193736647e-03 4.929412928962983997e-02 3.798596763535098120e-01 4.703730574657642993e-01 1.000000000000000000e+00
3.400000000000000000e+02 4.966351967928717137e-02 4.966351967928716270e-03 9.315942207560944793e-03 4.966351967928717137e-02 3.810879185909412659e-01 4.715322664929759711e-01 1.000000000000000000e+00
3.410000000000000000e+02 5.003450793255703744e-02 5.003450793255702876e-03 9.385254971068261384e-03 5.003450793255703744e-02 3.823099091532480287e-01 4.726849557912974342e-01 1.000000000000000000e+00
3.420000000000000000e+02 5.040709513584495927e-02 5.040709513584495233e-03 9.454862216576705863e-03 5.040709513584495927e-02 3.835256449687370894e-01 4.738311224770930807e-01 1.000000000000000000e+00
3.430000000000000000e+02 5.078128235912149346e-02 5.078128235912147785e-03 9.524764086524492232e-03 5.078128235912149346e-02 3.847351236803357999e-01 4.749707643863544382e-01 1.000000000000000000e+00
3.440000000000000000e+02 5.115707065591013070e-02 5.115707065591011508e-03 9.594960719924428699e-03 5.115707065591013070e-02 3.859383436373046150e-01 4.761038800664102455e-01 9.999999999999998890e-01
3.450000000000000000e+02 5.153446106327530529e-02 5.153446106327529141e-03 9.665452252361199370e-03 5.153446106327531223e-02 3.871353038869309593e-01 4.772304687676184876e-01 1.000000000000000000e+00
3.460000000000000000e+02 5.191345460181084892e-02 5.191345460181083331e-03 9.736238815988999817e-03 5.191345460181084892e-02 3.883260041662088824e-01 4.783505304350428311e-01 1.000000000000000000e+00
3.470000000000000000e+02 5.229405227562733405e-02 5.229405227562732017e-03 9.807320539528117942e-03 5.229405227562733405e-02 3.895104448935072794e-01 4.794640657001189576e-01 1.000000000000000000e+00
3.480000000000000000e+02 5.267625507234108273e-02 5.267625507234106885e-03 9.878697548263180167e-03 5.267625507234108273e-02 3.906886271602282301e-01 4.805710758723096276e-01 1.000000000000000000e+00
3.490000000000000000e+02 5.306006396306184314e-02 5.306006396306183447e-03 9.950369964039907505e-03 5.306006396306184314e-02 3.918605527224573448e-01 4.816715629307528612e-01 1.000000000000000000e+00
3.500000000000000000e+02 5.344547990238113222e-02 5.344547990238111834e-03 1.002233790526256205e-02 5.344547990238113222e-02 3.930262239926106682e-01 4.827655295159051230e-01 1.000000000000000000e+00
3.510000000000000000e+02 5.383250382836102244e-02 5.383250382836101376e-03 1.009460148689182366e-02 5.383250382836102244e-02 3.941856440310760323e-01 4.838529789211804544e-01 1.000000000000000000e+00
3.520000000000000000e+02 5.422113666252170727e-02 5.422113666252169860e-03 1.016716082044130318e-02 5.422113666252170727e-02 3.953388165378575181e-01 4.849339150845912716e-01 1.000000000000000000e+00
3.530000000000000000e+02 5.461137930983106514e-02 5.461137930983105300e-03 1.024001601397617894e-02 5.461137930983105820e-02 3.964857458442185845e-01 4.860083425803882751e-01 1.000000000000000000e+00
3.540000000000000000e+02 5.500323265869211387e-02 5.500323265869209999e-03 1.031316717210935610e-02 5.500323265869211387e-02 3.976264369043306379e-01 4.870762666107061323e-01 1.000000000000000000e+00
3.550000000000000000e+02 5.539669758093268559e-02 5.539669758093267518e-03 1.038661439600034944e-02 5.539669758093268559e-02 3.987608952869278189e-01 4.881376929972141010e-01 9.999999999999998890e-01
3.560000000000000000e+02 5.579177493179299230e-02 5.579177493179298016e-03 1.046035778335127966e-02 5.579177493179299230e-02 3.998891271669680059e-01 4.891926281727740355e-01 1.000000000000000222e+00
3.570000000000000000e+02 5.618846554991530073e-02 5.618846554991528686e-03 1.053439742840565213e-02 5.618846554991530073e-02 4.010111393173042549e-01 4.902410791731078854e-01 1.000000000000000000e+00
3.580000000000000000e+02 5.658677025733249710e-02 5.658677025733248843e-03 1.060873342194540436e-02 5.658677025733249710e-02 4.021269391003712279e-01 4.912830536284801264e-01 1.000000000000000000e+00
3.590000000000000000e+02 5.698668985945642973e-02 5.698668985945641585e-03 1.068336585128805069e-02 5.698668985945642973e-02 4.032365344598795032e-01 4.923185597553887960e-01 1.000000000000000000e+00
3.600000000000000000e+02 5.738822514506791705e-02 5.738822514506790665e-03 1.075829480028524590e-02 5.738822514506791705e-02 4.043399339125318681e-01 4.933476063482768459e-01 1.000000000000000000e+00
3.610000000000000000e+02 5.779137688630486824e-02 5.779137688630485263e-03 1.083352034931937651e-02 5.779137688630486824e-02 4.054371465397520469e-01 4.943702027712575386e-01 1.000000000000000000e+00
3.620000000000000000e+02 5.819614583865206914e-02 5.819614583865206046e-03 1.090904257530204459e-02 5.819614583865206914e-02 4.065281819794354101e-01 4.953863589498603281e-01 1.000000000000000000e+00
3.630000000000000000e+02 5.860253274092985798e-02 5.860253274092984584e-03 1.098486155167097481e-02 5.860253274092985798e-02 4.076130504177201130e-01 4.963960853627980563e-01 1.000000000000000000e+00
3.640000000000000000e+02 5.901053831528402238e-02 5.901053831528400677e-03 1.106097734838835424e-02 5.901053831528402238e-02 4.086917625807795496e-01 4.973993930337545777e-01 1.000000000000000000e+00
3.650000000000000000e+02 5.942016326717447505e-02 5.942016326717446117e-03 1.113739003193787644e-02 5.942016326717447505e-02 4.097643297266412299e-01 4.983962935231992519e-01 1.000000000000000000e+00
3.660000000000000000e+02 5.983140828536559486e-02 5.983140828536558445e-03 1.121409966532325476e-02 5.983140828536559486e-02 4.108307636370297500e-01 4.993867989202251390e-01 1.000000000000000000e+00
3.670000000000000000e+02 6.024427404191501356e-02 6.024427404191500315e-03 1.129110630806519529e-02 6.024427404191501356e-02 4.118910766092379605e-01 5.003709218344152276e-01 1.000000000000000000e+00
3.680000000000000000e+02 6.065876119216362383e-02 6.065876119216361169e-03 1.136841001619958574e-02 6.065876119216363077e-02 4.129452814480264466e-01 5.013486753877369750e-01 1.000000000000000000e+00
3.690000000000000000e+02 6.107487037472536517e-02 6.107487037472535477e-03 1.144601084227528376e-02 6.107487037472535824e-02 4.139933914575537610e-01 5.023200732064676544e-01 1.000000000000000000e+00
3.700000000000000000e+02 6.149260221147700989e-02 6.149260221147699254e-03 1.152390883535192243e-02 6.149260221147700989e-02 4.150354204333385200e-01 5.032851294131512887e-01 1.000000000000000000e+00
3.710000000000000000e+02 6.191195730754783799e-02 6.191195730754782238e-03 1.160210404099744179e-02 6.191195730754783799e-02 4.160713826542535854e-01 5.042438586185871152e-01 1.000000000000000000e+00
3.720000000000000000e+02 6.233293625131008930e-02 6.233293625131007716e-03 1.168059650128641311e-02 6.233293625131008930e-02 4.171012928745566617e-01 5.051962759138551862e-01 1.000000000000000000e+00
3.730000000000000000e+02 6.275553961436886041e-02 6.275553961436884653e-03 1.175938625479779585e-02 6.275553961436886041e-02 4.181251663159546439e-01 5.061423968623750547e-01 9.999999999999998890e-01
3.740000000000000000e+02 6.317976795155244574e-02 6.317976795155243186e-03 1.183847333661280574e-02 6.317976795155244574e-02 4.191430186597066010e-01 5.070822374920030962e-01 1.000000000000000000e+00
3.750000000000000000e+02 6.360562180090245654e-02 6.360562180090244093e-03 1.191785777831278967e-02 6.360562180090245654e-02 4.201548660387625089e-01 5.080158142871654681e-01 9.999999999999998890e-01
3.760000000000000000e+02 6.403310168366438404e-02 6.403310168366436843e-03 1.199753960797741818e-02 6.403310168366438404e-02 4.211607250299455041e-01 5.089431441810343681e-01 1.000000000000000000e+00
3.770000000000000000e+02 6.446220810427816250e-02 6.446220810427815036e-03 1.207751885018237825e-02 6.446220810427816250e-02 4.221606126461706632e-01 5.098642445477408192e-01 1.000000000000000000e+00
3.780000000000000000e+02 6.489294155036862133e-02 6.489294155036860572e-03 1.215779552599765244e-02 6.489294155036862133e-02 4.231545463287068598e-01 5.107791331946308633e-01 1.000000000000000000e+00
3.790000000000000000e+02 6.532530249273671430e-02 6.532530249273670216e-03 1.223836965298580673e-02 6.532530249273671430e-02 4.241425439394828079e-01 5.116878283545646111e-01 9.999999999999998890e-01
3.800000000000000000e+02 6.575929138534974960e-02 6.575929138534973746e-03 1.231924124519952202e-02 6.575929138534974960e-02 4.251246237534347383e-01 5.125903486782580343e-01 1.000000000000000000e+00
3.810000000000000000e+02 6.619490866533261908e-02 6.619490866533260520e-03 1.240041031317999469e-02 6.619490866533261908e-02 4.261008044508993731e-01 5.134867132266693890e-01 1.000000000000000000e+00
3.820000000000000000e+02 6.663215475295902746e-02 6.663215475295900837e-03 1.248187686395522966e-02 6.663215475295902746e-02 4.270711051100534172e-01 5.143769414634320469e-01 1.000000000000000000e+00
3.830000000000000000e+02 6.707103005164238851e-02 6.707103005164236943e-03 1.256364090103791187e-02 6.707103005164238851e-02 4.280355451993987925e-01 5.152610532473329563e-01 1.000000000000000000e+00
3.840000000000000000e+02 6.751153494792738741e-02 6.751153494792737353e-03 1.264570242442394910e-02 6.751153494792738741e-02 4.289941445702960543e-01 5.161390688248392866e-01 1.000000000000000000e+00
3.850000000000000000e+02 6.795366981148120988e-02 6.795366981148119080e-03 1.272806143059045797e-02 6.795366981148120988e-02 4.299469234495453263e-01 5.170110088226723688e-01 1.000000000000000000e+00
3.860000000000000000e+02 6.839743499508510460e-02 6.839743499508508899e-03 1.281071791249400668e-02 6.839743499508510460e-02 4.308939024320168620e-01 5.178768942404312625e-01 9.999999999999998890e-01
3.870000000000000000e+02 6.884283083462616748e-02 6.884283083462615013e-03 1.289367185956923935e-02 6.884283083462616748e-02 4.318351024733323440e-01 5.187367464432666164e-01 1.000000000000000000e+00
3.880000000000000000e+02 6.928985764908868195e-02 6.928985764908866633e-03 1.297692325772660180e-02 6.928985764908868195e-02 4.327705448825946988e-01 5.195905871546034893e-01 1.000000000000000000e+00
3.890000000000000000e+02 6.973851574054668045e-02 6.973851574054666311e-03 1.306047208935141521e-02 6.973851574054668045e-02 4.337002513151727578e-01 5.204384384489182391e-01 1.000000000000000000e+00
3.900000000000000000e+02 7.018880539415539577e-02 7.018880539415538189e-03 1.314431833330179100e-02 7.018880539415539577e-02 4.346242437655335467e-01 5.212803227445633736e-01 9.999999999999998890e-01
3.910000000000000000e+02 7.064072687814348939e-02 7.064072687814347377e-03 1.322846196490705915e-02 7.064072687814348939e-02 4.355425445601328605e-01 5.221162627966506875e-01 1.000000000000000000e+00
3.920000000000000000e+02 7.109428044380561307e-02 7.109428044380560092e-03 1.331290295596648798e-02 7.109428044380561307e-02 4.364551763503538018e-01 5.229462816899813626e-01 1.000000000000000000e+00
3.930000000000000000e+02 7.154946632549441521e-02 7.154946632549439613e-03 1.339764127474753902e-02 7.154946632549441521e-02 4.373621621055023834e-01 5.237704028320344651e-01 1.000000000000000000e+00
3.940000000000000000e+02 7.200628474061321338e-02 7.200628474061319430e-03 1.348267688598445146e-02 7.200628474061321338e-02 4.382635251058583092e-01 5.245886499460089558e-01 1.000000000000000000e+00
3.950000000000000000e+02 7.246473588960866685e-02 7.246473588960865124e-03 1.356800975087689778e-02 7.246473588960866685e-02 4.391592889357789353e-01 5.254010470639197683e-01 1.000000000000000000e+00
3.960000000000000000e+02 7.292481995596356015e-02 7.292481995596354453e-03 1.365363982708832358e-02 7.292481995596356015e-02 4.400494774768589634e-01 5.262076185197491762e-01 1.000000000000000000e+00
3.970000000000000000e+02 7.338653710618925352e-02 7.338653710618923617e-03 1.373956706874459102e-02 7.338653710618925352e-02 4.409341149011480887e-01 5.270083889426562251e-01 1.000000000000000000e+00
3.980000000000000000e+02 7.384988748981957674e-02 7.384988748981955765e-03 1.382579142643302304e-02 7.384988748981957674e-02 4.418132256644237144e-01 5.278033832502406764e-01 1.000000000000000000e+00
3.990000000000000000e+02 7.431487123940327955e-02 7.431487123940326393e-03 1.391231284720065471e-02 7.431487123940329342e-02 4.426868344995211757e-01 5.285926266418642383e-01 9.999999999999998890e-01
4.000000000000000000e+02 7.478148847049737036e-02 7.478148847049735475e-03 1.399913127455286975e-02 7.478148847049737036e-02 4.435549664097211409e-01 5.293761445920300845e-01 1.000000000000000000e+00


==> figs/outcomes/capture_probs_seq_pl_exponent_3_gamma_3_dB.txt <==
1.000000000000000000e+00 1.334156118915075240e-08 1.334156118915075033e-09 2.512283900719731026e-09 1.334156118915075240e-08 2.197085077204619097e-07 1.000002170667239482e-01 1.000000000000000000e+00
2.000000000000000000e+00 1.067324849612916182e-07 1.067324849612915917e-08 2.009827055763317150e-08 1.067324849612916050e-07 1.757664491730537293e-06 1.000017365302238864e-01 1.000000000000000000e+00
3.000000000000000000e+00 3.602220909337816579e-07 3.602220909337815653e-08 6.783165308293304227e-08 3.602220909337816579e-07 5.932084961357553254e-06 1.000058607568267838e-01 1.000000000000000000e+00
4.000000000000000000e+00 8.538595603901910636e-07 8.538595603901908253e-08 1.607860950034000648e-07 8.538595603901909577e-07 1.406108749557599680e-05 1.000138920134884674e-01 1.000000000000000000e+00
5.000000000000000000e+00 1.667693775297962588e-06 1.667693775297962324e-07 3.140351947567714834e-07 1.667693775297962588e-06 2.746257552610487096e-05 1.000271323531444767e-01 1.000000000000000000e+00
6.000000000000000000e+00 2.881773094376427480e-06 2.881773094376426633e-07 5.426524374294728668e-07 2.881773094376427480e-06 4.745407775974541664e-05 1.000468834542282554e-01 1.000000000000000000e+00
7.000000000000000000e+00 4.576145064660863682e-06 4.576145064660862517e-07 8.617111321806772976e-07 4.576145064660864529e-06 7.535254178048234053e-05 1.000744464143953211e-01 1.000000000000000000e+00
8.000000000000000000e+00 6.830856069117707818e-06 6.830856069117706760e-07 1.286284335906675187e-06 6.830856069117707818e-06 1.124740818922997931e-04 1.001111214985162257e-01 1.000000000000000222e+00
9.000000000000000000e+00 9.725950910088876356e-06 9.725950910088873814e-07 1.831444762921791979e-06 9.725950910088876356e-06 1.601336812966369649e-04 1.001582078410313548e-01 1.000000000000000000e+00
1.000000000000000000e+01 1.334147232889826284e-05 1.334147232889825988e-06 2.512264680986546322e-06 1.334147232889826284e-05 2.196448487404856209e-04 1.002170031028027236e-01 1.000000000000000000e+00
1.100000000000000000e+01 1.775746046084325513e-05 1.775746046084325048e-06 3.343815792902769167e-06 1.775746046084325513e-05 2.923192297970000908e-04 1.002888030826269705e-01 1.000000000000000000e+00
1.200000000000000000e+01 2.305395222679251788e-05 2.305395222679251195e-06 4.341169104892918191e-06 2.305395222679251449e-05 3.794661730085469031e-04 1.003749012836365889e-01 9.999999999999998890e-01
1.300000000000000000e+01 2.931098066050186191e-05 2.931098066050185598e-06 5.519394780870311273e-06 2.931098066050186191e-05 4.823922511639766597e-04 1.004765884348634425e-01 1.000000000000000000e+00
1.400000000000000000e+01 3.660857417142615589e-05 3.660857417142614911e-06 6.893561982372270873e-06 3.660857417142615589e-05 6.024007380427409686e-04 1.005951519682963258e-01 1.000000000000000000e+00
1.500000000000000000e+01 4.502675574424852556e-05 4.502675574424851201e-06 8.478738695369871439e-06 4.502675574424852556e-05 7.407910410324181072e-04 1.007318754518388149e-01 1.000000000000000000e+00
1.600000000000000000e+01 5.464554207379457296e-05 5.464554207379456110e-06 1.028999154261359212e-05 5.464554207379457296e-05 8.988580900857190414e-04 1.008880379786339238e-01 1.000000000000000000e+00
1.700000000000000000e+01 6.554494263644183860e-05 6.554494263644182674e-06 1.234238558261473436e-05 6.554494263644183860e-05 1.077891683567977488e-03 1.010649135133062093e-01 9.999999999999997780e-01
1.800000000000000000e+01 7.780495869691428368e-05 7.780495869691426674e-06 1.465098409414105311e-05 7.780495869691428368e-05 1.279175791626285807e-03 1.012637701957535413e-01 1.000000000000000000e+00
1.900000000000000000e+01 9.150558225146099289e-05 9.150558225146097595e-06 1.723084834721223807e-05 9.150558225146099289e-05 1.503987817795482407e-03 1.014858696032017032e-01 1.000000000000000000e+00
2.000000000000000000e+01 1.067267949073080757e-04 1.067267949073080588e-05 2.009703736046916057e-05 1.067267949073080757e-04 1.753597819653229806e-03 1.017324659713361862e-01 1.000000000000000000e+00
2.100000000000000000e+01 1.235485666974955876e-04 1.235485666974955673e-05 2.326460764401205178e-05 1.235485666974955876e-04 2.029267689427016741e-03 1.020048053754121220e-01 1.000000000000000000e+00
2.200000000000000000e+01 1.420508548328758280e-04 1.420508548328758009e-05 2.674861292946456009e-05 1.420508548328758280e-04 2.332250295560500675e-03 1.023041248723514512e-01 1.000000000000000000e+00
2.300000000000000000e+01 1.623136023886084800e-04 1.623136023886084393e-05 3.056410388457872198e-05 1.623136023886084529e-04 2.663788586347748399e-03 1.026316516049351479e-01 1.000000000000000000e+00
2.400000000000000000e+01 1.844167369285942826e-04 1.844167369285942487e-05 3.472612781579862085e-05 1.844167369285942555e-04 3.025114656861171980e-03 1.029886018693147026e-01 1.000000000000000222e+00
2.500000000000000000e+01 2.084401690648496341e-04 2.084401690648495935e-05 3.924972835576014780e-05 2.084401690648496341e-04 3.417448780493548277e-03 1.033761801471666936e-01 1.000000000000000000e+00
2.600000000000000000e+01 2.344637909534874609e-04 2.344637909534873931e-05 4.414994513736397546e-05 2.344637909534874067e-04 3.841998406568625235e-03 1.037955781039417158e-01 1.000000000000000000e+00
2.700000000000000000e+01 2.625674747269712839e-04 2.625674747269712161e-05 4.944181345405823918e-05 2.625674747269712839e-04 4.299957125577513750e-03 1.042479735547661435e-01 1.000000000000000000e+00
2.800000000000000000e+01 2.928310708627535064e-04 2.928310708627534386e-05 5.514036390640855104e-05 2.928310708627535064e-04 4.792503603721964822e-03 1.047345293996775617e-01 1.000000000000000000e+00
2.900000000000000000e+01 3.253344064880758779e-04 3.253344064880757830e-05 6.126062203469773680e-05 3.253344064880758237e-04 5.320800488566423958e-03 1.052563925299965092e-01 1.000000000000000000e+00
3.000000000000000000e+01 3.601572836209321338e-04 3.601572836209320660e-05 6.781760793751600701e-05 3.601572836209321338e-04 5.885993287722213196e-03 1.058146927077567440e-01 1.000000000000000000e+00
3.100000000000000000e+01 3.973794773484140563e-04 3.973794773484139344e-05 7.482633587752252286e-05 3.973794773484140563e-04 6.489209222604874761e-03 1.064105414202346500e-01 1.000000000000000000e+00
3.200000000000000000e+01 4.370807339404425562e-04 4.370807339404424885e-05 8.230181387233159967e-05 4.370807339404425562e-04 7.131556059432275774e-03 1.070450307117472438e-01 1.000000000000000000e+00
3.300000000000000000e+01 4.793407689005491079e-04 4.793407689005490266e-05 9.025904327214674802e-05 4.793407689005490537e-04 7.814120919748313021e-03 1.077192319950022598e-01 1.000000000000000000e+00
3.400000000000000000e+01 5.242392649533744731e-04 5.242392649533743646e-05 9.871301832375177867e-05 5.242392649533744731e-04 8.537969072877293897e-03 1.084341948444042802e-01 1.000000000000000000e+00
3.500000000000000000e+01 5.718558699692177782e-04 5.718558699692176834e-05 1.076787257211404847e-04 5.718558699692177782e-04 9.304142712830865136e-03 1.091909457738414607e-01 1.000000000000000000e+00
3.600000000000000000e+01 6.222701948239706127e-04 6.222701948239704500e-05 1.171711441410634447e-04 6.222701948239705043e-04 1.011365972230127142e-02 1.099904870015839808e-01 1.000000000000000000e+00
3.700000000000000000e+01 6.755618111978778373e-04 6.755618111978776204e-05 1.272052437668654977e-04 6.755618111978778373e-04 1.096751242649085523e-02 1.108337952050454794e-01 1.000000000000000000e+00
3.800000000000000000e+01 7.318102493095723915e-04 7.318102493095721747e-05 1.377959857970040497e-04 7.318102493095722831e-04 1.186666633962718542e-02 1.117218202682562361e-01 1.000000000000000000e+00
3.900000000000000000e+01 7.910949955882706774e-04 7.910949955882704877e-05 1.489583219410559598e-04 7.910949955882706774e-04 1.281205890712122653e-02 1.126554840250057060e-01 1.000000000000000000e+00
4.000000000000000000e+01 8.534954902821301204e-04 8.534954902821298764e-05 1.607071939011503220e-04 8.534954902821301204e-04 1.380459824641222522e-02 1.136356790006975287e-01 1.000000000000000000e+00
4.100000000000000000e+01 9.190911250051003734e-04 9.190911250051001023e-05 1.730575328410743300e-04 9.190911250051003734e-04 1.484516188964801753e-02 1.146632671560662148e-01 1.000000000000000000e+00
4.200000000000000000e+01 9.879612402196036314e-04 9.879612402196033874e-05 1.860242588403076603e-04 9.879612402196036314e-04 1.593459553141218787e-02 1.157390786359665941e-01 1.000000000000000000e+00
4.300000000000000000e+01 1.060185122658041657e-03 1.060185122658041440e-04 1.996222803359028956e-04 1.060185122658041657e-03 1.707371178480132645e-02 1.168639105265388001e-01 1.000000000000000000e+00
4.400000000000000000e+01 1.135842002680687024e-03 1.135842002680686780e-04 2.138664935496675541e-04 1.135842002680687024e-03 1.826328894920847823e-02 1.180385256241056890e-01 1.000000000000000000e+00
4.500000000000000000e+01 1.215011051572512102e-03 1.215011051572511804e-04 2.287717819031221734e-04 1.215011051572512102e-03 1.950406979323715539e-02 1.192636512192253306e-01 1.000000000000000000e+00
4.600000000000000000e+01 1.297771378776624296e-03 1.297771378776624133e-04 2.443530154177836911e-04 1.297771378776624513e-03 2.079676035620403596e-02 1.205399778993590104e-01 1.000000000000000000e+00
4.700000000000000000e+01 1.384202029066528006e-03 1.384202029066527626e-04 2.606250501029157458e-04 1.384202029066528006e-03 2.214202877173832018e-02 1.218681583736595520e-01 1.000000000000000000e+00
4.800000000000000000e+01 1.474381979655881025e-03 1.474381979655880754e-04 2.776027273292767245e-04 1.474381979655880808e-03 2.354050411699959433e-02 1.232488063234050829e-01 1.000000000000000000e+00
4.900000000000000000e+01 1.568390137247077654e-03 1.568390137247077383e-04 2.953008731901117642e-04 1.568390137247077654e-03 2.499277529105836670e-02 1.246824952816184828e-01 1.000000000000000000e+00
5.000000000000000000e+01 1.666305335017770339e-03 1.666305335017769851e-04 3.137342978483560882e-04 1.666305335017770339e-03 2.649938992597788978e-02 1.261697575454148734e-01 1.000000000000000000e+00
5.100000000000000000e+01 1.768206329546107014e-03 1.768206329546106580e-04 3.329177948707303910e-04 1.768206329546107014e-03 2.806085333413077532e-02 1.277110831246071054e-01 1.000000000000000000e+00
5.200000000000000000e+01 1.874171797674462070e-03 1.874171797674461528e-04 3.528661405483459303e-04 1.874171797674462070e-03 2.967762749525637567e-02 1.293069187300775746e-01 1.000000000000000000e+00
5.300000000000000000e+01 1.984280333312882227e-03 1.984280333312881740e-04 3.735940932049382755e-04 1.984280333312882661e-03 3.135013008672560275e-02 1.309576668053811788e-01 1.000000000000000000e+00
5.400000000000000000e+01 2.098610444180581958e-03 2.098610444180581415e-04 3.951163924908983327e-04 2.098610444180581958e-03 3.307873356043744550e-02 1.326636846050043284e-01 1.000000000000000000e+00
5.500000000000000000e+01 2.217240548487042773e-03 2.217240548487042393e-04 4.174477586645266441e-04 2.217240548487042773e-03 3.486376426969406417e-02 1.344252833226270150e-01 1.000000000000000000e+00
5.600000000000000000e+01 2.340248971553271495e-03 2.340248971553271007e-04 4.406028918609121155e-04 2.340248971553271495e-03 3.670550164933483739e-02 1.362427272726669247e-01 1.000000000000000000e+00
5.700000000000000000e+01 2.467713942371552172e-03 2.467713942371551413e-04 4.645964713466031412e-04 2.467713942371552172e-03 3.860417745230804165e-02 1.381162331282850264e-01 1.000000000000000000e+00
5.800000000000000000e+01 2.599713590106134120e-03 2.599713590106133470e-04 4.894431547623670888e-04 2.599713590106133686e-03 4.055997504575759027e-02 1.400459692189303662e-01 1.000000000000000222e+00
5.900000000000000000e+01 2.736325940533079759e-03 2.736325940533079000e-04 5.151575773520804518e-04 2.736325940533079759e-03 4.257302876957813620e-02 1.420320548903749591e-01 1.000000000000000000e+00
6.000000000000000000e+01 2.877628912421492657e-03 2.877628912421492007e-04 5.417543511798045058e-04 2.877628912421493091e-03 4.464342336026305702e-02 1.440745599300663204e-01 1.000000000000000000e+00
6.100000000000000000e+01 3.023700313854460475e-03 3.023700313854459933e-04 5.692480643332020231e-04 3.023700313854460475e-03 4.677119344271318813e-02 1.461735040604622005e-01 1.000000000000000000e+00
6.200000000000000000e+01 3.174617838490823019e-03 3.174617838490822151e-04 5.976532801141966680e-04 3.174617838490823019e-03 4.895632309252451186e-02 1.483288565028670625e-01 1.000000000000000000e+00
6.300000000000000000e+01 3.330459061768875628e-03 3.330459061768875086e-04 6.269845362178430494e-04 3.330459061768875628e-03 5.119874547109115603e-02 1.505405356141069073e-01 1.000000000000000000e+00
6.400000000000000000e+01 3.491301437050009504e-03 3.491301437050008745e-04 6.572563438971409586e-04 3.491301437050009504e-03 5.349834253568042097e-02 1.528084085981973317e-01 1.000000000000000000e+00
6.500000000000000000e+01 3.657222291705508610e-03 3.657222291705507743e-04 6.884831871168770479e-04 3.657222291705508610e-03 5.585494482643571512e-02 1.551322912949613664e-01 1.000000000000000000e+00
6.600000000000000000e+01 3.828298823143505558e-03 3.828298823143504908e-04 7.206795216932258396e-04 3.828298823143505558e-03 5.826833133206077431e-02 1.575119480473511357e-01 1.000000000000000000e+00
6.700000000000000000e+01 4.004608094779649186e-03 4.004608094779648535e-04 7.538597744224902805e-04 4.004608094779649186e-03 6.073822943571705046e-02 1.599470916490026151e-01 1.000000000000000000e+00
6.800000000000000000e+01 4.186227031948930311e-03 4.186227031948929443e-04 7.880383421961707248e-04 4.186227031948930311e-03 6.326431494244344478e-02 1.624373833733344097e-01 1.000000000000000000e+00
6.900000000000000000e+01 4.373232417761552249e-03 4.373232417761551273e-04 8.232295911050343607e-04 4.373232417761552249e-03 6.584621218916797414e-02 1.649824330852593945e-01 1.000000000000000000e+00
7.000000000000000000e+01 4.565700888900070531e-03 4.565700888900069555e-04 8.594478555291591802e-04 4.565700888900070531e-03 6.848349423814714676e-02 1.675817994363441032e-01 1.000000000000000000e+00
7.100000000000000000e+01 4.763708931361909649e-03 4.763708931361908673e-04 8.967074372178301424e-04 4.763708931361908781e-03 7.117568315441369364e-02 1.702349901439963453e-01 9.999999999999998890e-01
7.200000000000000000e+01 4.967332876143926157e-03 4.967332876143925506e-04 9.350226043556816901e-04 4.967332876143926157e-03 7.392225036756450152e-02 1.729414623550138697e-01 1.000000000000000000e+00
7.300000000000000000e+01 5.176648894871904716e-03 5.176648894871903198e-04 9.744075906177316389e-04 5.176648894871904716e-03 7.672261711796124484e-02 1.757006230935634905e-01 1.000000000000000000e+00
7.400000000000000000e+01 5.391732995374431958e-03 5.391732995374430223e-04 1.014876594212473556e-03 5.391732995374431958e-03 7.957615498716075209e-02 1.785118297934113474e-01 1.000000000000000000e+00
7.500000000000000000e+01 5.612661017200815117e-03 5.612661017200814033e-04 1.056443776912420040e-03 5.612661017200815117e-03 8.248218651212790853e-02 1.813743909139524657e-01 1.000000000000000000e+00
7.600000000000000000e+01 5.839508627084710746e-03 5.839508627084709228e-04 1.099123263073490753e-03 5.839508627084710746e-03 8.543998588251966453e-02 1.842875666393308243e-01 1.000000000000000000e+00
7.700000000000000000e+01 6.072351314353241492e-03 6.072351314353240190e-04 1.142929138642712322e-03 6.072351314353241492e-03 8.844877972007980649e-02 1.872505696596887814e-01 9.999999999999998890e-01
7.800000000000000000e+01 6.311264386281600913e-03 6.311264386281599179e-04 1.187875450153949184e-03 6.311264386281600913e-03 9.150774793890925629e-02 1.902625660333087665e-01 1.000000000000000000e+00
7.900000000000000000e+01 6.556322963394367598e-03 6.556322963394365646e-04 1.233976203712588374e-03 6.556322963394367598e-03 9.461602468513807818e-02 1.933226761281748307e-01 1.000000000000000000e+00
8.000000000000000000e+01 6.807601974713195503e-03 6.807601974713194419e-04 1.281245363968499303e-03 6.807601974713195503e-03 9.777269935426546876e-02 1.964299756412186682e-01 1.000000000000000000e+00
8.100000000000000000e+01 7.065176152951213595e-03 7.065176152951212077e-04 1.329696853077318424e-03 7.065176152951213595e-03 1.009768176841904230e-01 1.995834966932738264e-01 9.999999999999998890e-01
8.200000000000000000e+01 7.329120029656133184e-03 7.329120029656131666e-04 1.379344549651710444e-03 7.329120029656133184e-03 1.042273829217265080e-01 2.027822289975289571e-01 1.000000000000000000e+00
8.300000000000000000e+01 7.599507930300175573e-03 7.599507930300174272e-04 1.430202287700372849e-03 7.599507930300173839e-03 1.075233570601534794e-01 2.060251210990350912e-01 1.000000000000000000e+00
8.400000000000000000e+01 7.876413969318374342e-03 7.876413969318372824e-04 1.482283855556019948e-03 7.876413969318374342e-03 1.108636621451500881e-01 2.093110816826085074e-01 1.000000000000000000e+00
8.500000000000000000e+01 8.159912045097139632e-03 8.159912045097138114e-04 1.535602994793856292e-03 8.159912045097139632e-03 1.142471816462358181e-01 2.126389809462582714e-01 1.000000000000000000e+00
8.600000000000000000e+01 8.450075834909864803e-03 8.450075834909862634e-04 1.590173399136966814e-03 8.450075834909864803e-03 1.176727618906555639e-01 2.160076520370707298e-01 1.000000000000000000e+00
8.700000000000000000e+01 8.746978789805015531e-03 8.746978789805013579e-04 1.646008713353714226e-03 8.746978789805015531e-03 1.211392135564504091e-01 2.194158925462943999e-01 1.000000000000000000e+00
8.800000000000000000e+01 9.050694129441816393e-03 9.050694129441814442e-04 1.703122532141824368e-03 9.050694129441816393e-03 1.246453132212960169e-01 2.228624660602064322e-01 9.999999999999998890e-01
8.900000000000000000e+01 9.361294836878863990e-03 9.361294836878861388e-04 1.761528399004173503e-03 9.361294836878863990e-03 1.281898049635163961e-01 2.263461037631674944e-01 1.000000000000000000e+00
9.000000000000000000e+01 9.678853653313113092e-03 9.678853653313111358e-04 1.821239805113317265e-03 9.678853653313111358e-03 1.317714020115496876e-01 2.298655060891413027e-01 1.000000000000000000e+00
9.100000000000000000e+01 1.000344307277045708e-02 1.000344307277045404e-03 1.882270188165493944e-03 1.000344307277045534e-02 1.353887884380069462e-01 2.334193444178195298e-01 1.000000000000000000e+00
9.200000000000000000e+01 1.033513533674923490e-02 1.033513533674923273e-03 1.944632931225145998e-03 1.033513533674923490e-02 1.390406208943539834e-01 2.370062628113818182e-01 1.000000000000000000e+00
9.300000000000000000e+01 1.067400242881666461e-02 1.067400242881666201e-03 2.008341361559474059e-03 1.067400242881666461e-02 1.427255303821460819e-01 2.406248797878194068e-01 1.000000000000000000e+00
9.400000000000000000e+01 1.102011606915820341e-02 1.102011606915820081e-03 2.073408749462574141e-03 1.102011606915820341e-02 1.464421240566693427e-01 2.442737901266769929e-01 1.000000000000000000e+00
9.500000000000000000e+01 1.137354770908127755e-02 1.137354770908127408e-03 2.139848307070229237e-03 1.137354770908127755e-02 1.501889870587705955e-01 2.479515667029925652e-01 1.000000000000000000e+00
9.600000000000000000e+01 1.173436852547371512e-02 1.173436852547371165e-03 2.207673187165201147e-03 1.173436852547371512e-02 1.539646843706201640e-01 2.516567623451809732e-01 1.000000000000000000e+00
9.700000000000000000e+01 1.210264941521732585e-02 1.210264941521732281e-03 2.276896481972985869e-03 1.210264941521732585e-02 1.577677626911074826e-01 2.553879117125583686e-01 9.999999999999998890e-01
9.800000000000000000e+01 1.247846098955729399e-02 1.247846098955729182e-03 2.347531221948325093e-03 1.247846098955729399e-02 1.615967523265681161e-01 2.591435331882077087e-01 1.000000000000000000e+00
9.900000000000000000e+01 1.286187356842760643e-02 1.286187356842760253e-03 2.419590374552076529e-03 1.286187356842760469e-02 1.654501690925322954e-01 2.629221307828734644e-01 1.000000000000000000e+00
1.000000000000000000e+02 1.325295717473429224e-02 1.325295717473428964e-03 2.493086843019951850e-03 1.325295717473429224e-02 1.693265162222062914e-01 2.667221960455973262e-01 1.000000000000000000e+00
1.010000000000000000e+02 1.365178152859569671e-02 1.365178152859569281e-03 2.568033465121589629e-03 1.365178152859569671e-02 1.732242862774369119e-01 2.705422099768430844e-01 1.000000000000000000e+00
1.020000000000000000e+02 1.405841604154123292e-02 1.405841604154122902e-03 2.644443011911172363e-03 1.405841604154123292e-02 1.771419630579453841e-01 2.743806449398987768e-01 1.000000000000000000e+00
1.030000000000000000e+02 1.447292981066983231e-02 1.447292981066982840e-03 2.722328186470053795e-03 1.447292981066983231e-02 1.810780235046958175e-01 2.782359665664179138e-01 1.000000000000000000e+00
1.040000000000000000e+02 1.489539161276631773e-02 1.489539161276631383e-03 2.801701622639332211e-03 1.489539161276631773e-02 1.850309395933295020e-01 2.821066356520331997e-01 1.000000000000000000e+00
1.050000000000000000e+02 1.532586989838058411e-02 1.532586989838058151e-03 2.882575883746556905e-03 1.532586989838058585e-02 1.889991802136928856e-01 2.859911100380672644e-01 1.000000000000000000e+00
1.060000000000000000e+02 1.576443278586536767e-02 1.576443278586536507e-03 2.964963461321874945e-03 1.576443278586536767e-02 1.929812130315936569e-01 2.898878464754769957e-01 1.000000000000000000e+00
1.070000000000000000e+02 1.621114805537759995e-02 1.621114805537759648e-03 3.048876773808093833e-03 1.621114805537759995e-02 1.969755063290271613e-01 2.937953024672710911e-01 1.000000000000000000e+00
1.080000000000000000e+02 1.666608314284145909e-02 1.666608314284145562e-03 3.134328165262171163e-03 1.666608314284145909e-02 2.009805308192568196e-01 2.977119380857840003e-01 1.000000000000000000e+00
1.090000000000000000e+02 1.712930513387433962e-02 1.712930513387433571e-03 3.221329904048804340e-03 1.712930513387433962e-02 2.049947614332542356e-01 3.016362177613128859e-01 1.000000000000000000e+00
1.100000000000000000e+02 1.760088075767762827e-02 1.760088075767762437e-03 3.309894181527483440e-03 1.760088075767762827e-02 2.090166790741668779e-01 3.055666120387829365e-01 1.000000000000000000e+00
1.110000000000000000e+02 1.808087638089139748e-02 1.808087638089139358e-03 3.400033110731429456e-03 1.808087638089139748e-02 2.130447723366282187e-01 3.095015992992567466e-01 1.000000000000000000e+00
1.120000000000000000e+02 1.856935800141523707e-02 1.856935800141523230e-03 3.491758725040154838e-03 1.856935800141523707e-02 2.170775391878921878e-01 3.134396674432680108e-01 1.000000000000000000e+00
1.130000000000000000e+02 1.906639124219444703e-02 1.906639124219444313e-03 3.585082976844231224e-03 1.906639124219444703e-02 2.211134886079474393e-01 3.173793155331345872e-01 1.000000000000000000e+00
1.140000000000000000e+02 1.957204134497458892e-02 1.957204134497458458e-03 3.680017736204564162e-03 1.957204134497458892e-02 2.251511421859370143e-01 3.213190553915763470e-01 1.000000000000000000e+00
1.150000000000000000e+02 2.008637316402250850e-02 2.008637316402250503e-03 3.776574789503870690e-03 2.008637316402250503e-02 2.291890356703973897e-01 3.252574131541505764e-01 1.000000000000000000e+00
1.160000000000000000e+02 2.060945115981682729e-02 2.060945115981682382e-03 3.874765838092519930e-03 2.060945115981683076e-02 2.332257204710094234e-01 3.291929307731970011e-01 1.000000000000000000e+00
1.170000000000000000e+02 2.114133939270801399e-02 2.114133939270801139e-03 3.974602496928288271e-03 2.114133939270801052e-02 2.372597651097483329e-01 3.331241674711786227e-01 9.999999999999997780e-01
1.180000000000000000e+02 2.168210151654836881e-02 2.168210151654836534e-03 4.076096293209792790e-03 2.168210151654836881e-02 2.412897566195070231e-01 3.370497011414927413e-01 1.000000000000000000e+00
1.190000000000000000e+02 2.223180077229347518e-02 2.223180077229346997e-03 4.179258665004327578e-03 2.223180077229347518e-02 2.453143018884538229e-01 3.409681296950111129e-01 1.000000000000000000e+00
1.200000000000000000e+02 2.279049998157545165e-02 2.279049998157544471e-03 4.284100959869968986e-03 2.279049998157545165e-02 2.493320289485884134e-01 3.448780723508141355e-01 1.000000000000000000e+00
1.210000000000000000e+02 2.335826154024966961e-02 2.335826154024966440e-03 4.390634433472781137e-03 2.335826154024966961e-02 2.533415882071392566e-01 3.487781708697597627e-01 1.000000000000000000e+00
1.220000000000000000e+02 2.393514741191438144e-02 2.393514741191437450e-03 4.498870248197919114e-03 2.393514741191437797e-02 2.573416536196414528e-01 3.526670907297275170e-01 1.000000000000000000e+00
1.230000000000000000e+02 2.452121912140647897e-02 2.452121912140647550e-03 4.608819471757224541e-03 2.452121912140647550e-02 2.613309238037233584e-01 3.565435222415624383e-01 1.000000000000000000e+00
1.240000000000000000e+02 2.511653774827127261e-02 2.511653774827126914e-03 4.720493075790466869e-03 2.511653774827126914e-02 2.653081230928057144e-01 3.604061816049251576e-01 1.000000000000000000e+00
1.250000000000000000e+02 2.572116392021017717e-02 2.572116392021016936e-03 4.833901934463304302e-03 2.572116392021017717e-02 2.692720025291097663e-01 3.642538119034406940e-01 1.000000000000000000e+00
1.260000000000000000e+02 2.633515780650497184e-02 2.633515780650496404e-03 4.949056823060049223e-03 2.633515780650497184e-02 2.732213407955403905e-01 3.680851840387142637e-01 1.000000000000000000e+00
1.270000000000000000e+02 2.695857911142118812e-02 2.695857911142118205e-03 5.065968416572972852e-03 2.695857911142118812e-02 2.771549450861826580e-01 3.718990976029490914e-01 1.000000000000000000e+00
1.280000000000000000e+02 2.759148706759073644e-02 2.759148706759073037e-03 5.184647288287616562e-03 2.759148706759073644e-02 2.810716519153217963e-01 3.756943816900772948e-01 1.000000000000000000e+00
1.290000000000000000e+02 2.823394042937443782e-02 2.823394042937443001e-03 5.305103908363859207e-03 2.823394042937443435e-02 2.849703278650498328e-01 3.794698956454654604e-01 1.000000000000000000e+00
1.300000000000000000e+02 2.888599746620645892e-02 2.888599746620645458e-03 5.427348642414108262e-03 2.888599746620645892e-02 2.888498702716876254e-01 3.832245297544236706e-01 1.000000000000000000e+00
1.310000000000000000e+02 2.954771595592142752e-02 2.954771595592142145e-03 5.551391750078663381e-03 2.954771595592142752e-02 2.927092078513887641e-01 3.869572058698819150e-01 1.000000000000000000e+00
1.320000000000000000e+02 3.021915317806389556e-02 3.021915317806388862e-03 5.677243383596939155e-03 3.021915317806389556e-02 2.965473012654411544e-01 3.906668779797516367e-01 1.000000000000000000e+00
1.330000000000000000e+02 3.090036590718303611e-02 3.090036590718302830e-03 5.804913586376897645e-03 3.090036590718303611e-02 3.003631436259107668e-01 3.943525327146136239e-01 1.000000000000000000e+00
1.340000000000000000e+02 3.159141040611279649e-02 3.159141040611278956e-03 5.934412291561933471e-03 3.159141040611279649e-02 3.041557609424071495e-01 3.980131897965123455e-01 9.999999999999998890e-01
1.350000000000000000e+02 3.229234241923806259e-02 3.229234241923805739e-03 6.065749320594986810e-03 3.229234241923806259e-02 3.079242125108556660e-01 4.016479024297411327e-01 1.000000000000000000e+00
1.360000000000000000e+02 3.300321716574849962e-02 3.300321716574849094e-03 6.198934381780893052e-03 3.300321716574849962e-02 3.116675912452906427e-01 4.052557576346301760e-01 1.000000000000000000e+00
1.370000000000000000e+02 3.372408933288129074e-02 3.372408933288128120e-03 6.333977068847124366e-03 3.372408933288129074e-02 3.153850239537744349e-01 4.088358765254435090e-01 9.999999999999998890e-01
1.380000000000000000e+02 3.445501306915366158e-02 3.445501306915365203e-03 6.470886859503163432e-03 3.445501306915366158e-02 3.190756715596497761e-01 4.123874145335897912e-01 1.000000000000000000e+00
1.390000000000000000e+02 3.519604197758496866e-02 3.519604197758496172e-03 6.609673113997327140e-03 3.519604197758496866e-02 3.227387292694152698e-01 4.159095615774374699e-01 9.999999999999997780e-01
1.400000000000000000e+02 3.594722910891279266e-02 3.594722910891278485e-03 6.750345073674812388e-03 3.594722910891278572e-02 3.263734266886079149e-01 4.194015421801159382e-01 1.000000000000000000e+00
1.410000000000000000e+02 3.670862695480003879e-02 3.670862695480003011e-03 6.892911859532819749e-03 3.670862695480003185e-02 3.299790278871291838e-01 4.228626155367394279e-01 1.000000000000000000e+00
1.420000000000000000e+02 3.748028744103704124e-02 3.748028744103703170e-03 7.037382470776169796e-03 3.748028744103704124e-02 3.335548314155364347e-01 4.262920755325747546e-01 9.999999999999998890e-01
1.430000000000000000e+02 3.826226192073900467e-02 3.826226192073899600e-03 7.183765783372701719e-03 3.826226192073899773e-02 3.371001702738654071e-01 4.296892507137168304e-01 1.000000000000000222e+00
1.440000000000000000e+02 3.905460116753978195e-02 3.905460116753977501e-03 7.332070548608710103e-03 3.905460116753978195e-02 3.406144118346043914e-01 4.330535042118929256e-01 1.000000000000000000e+00
1.450000000000000000e+02 3.985735536878276530e-02 3.985735536878276010e-03 7.482305391643897727e-03 3.985735536878277224e-02 3.440969577214916253e-01 4.363842336250651210e-01 1.000000000000000000e+00
1.460000000000000000e+02 4.067057411871088934e-02 4.067057411871088241e-03 7.634478810067787252e-03 4.067057411871088934e-02 3.475472436458264536e-01 4.396808708555224321e-01 1.000000000000000000e+00
1.470000000000000000e+02 4.149430641165663403e-02 4.149430641165662188e-03 7.788599172456550125e-03 4.149430641165662709e-02 3.509647392020310841e-01 4.429428819071967727e-01 1.000000000000000000e+00
1.480000000000000000e+02 4.232860063523291583e-02 4.232860063523290542e-03 7.944674716930947428e-03 4.232860063523291583e-02 3.543489476242175362e-01 4.461697666439581877e-01 1.000000000000000000e+00
1.490000000000000000e+02 4.317350456352631038e-02 4.317350456352630345e-03 8.102713549715654176e-03 4.317350456352631038e-02 3.576994055055270350e-01 4.493610585106539990e-01 1.000000000000000000e+00
1.500000000000000000e+02 4.402906535029338375e-02 4.402906535029337508e-03 8.262723643699815268e-03 4.402906535029339069e-02 3.610156824820236476e-01 4.525163242186753809e-01 1.000000000000000000e+00
1.510000000000000000e+02 4.489532952216279682e-02 4.489532952216278988e-03 8.424712837000466331e-03 4.489532952216279682e-02 3.642973808829350624e-01 4.556351633978403259e-01 1.000000000000000000e+00
1.520000000000000000e+02 4.577234297184218370e-02 4.577234297184217676e-03 8.588688831527217446e-03 4.577234297184219064e-02 3.675441353490199736e-01 4.587172082163750719e-01 9.999999999999998890e-01
1.530000000000000000e+02 4.666015095133280166e-02 4.666015095133278778e-03 8.754659191549676867e-03 4.666015095133280166e-02 3.707556124208504222e-01 4.617621229707781771e-01 1.000000000000000000e+00
1.540000000000000000e+02 4.755879806515250774e-02 4.755879806515249733e-03 8.922631342267769994e-03 4.755879806515250774e-02 3.739315100987780083e-01 4.647696036473384362e-01 1.000000000000000000e+00
1.550000000000000000e+02 4.846832826356850532e-02 4.846832826356849838e-03 9.092612568385127075e-03 4.846832826356850532e-02 3.770715573763463446e-01 4.677393774570656748e-01 1.000000000000000000e+00
1.560000000000000000e+02 4.938878483584119294e-02 4.938878483584117907e-03 9.264610012685850146e-03 4.938878483584119294e-02 3.801755137488852521e-01 4.706712023457709781e-01 1.000000000000000000e+00
1.570000000000000000e+02 5.032021040347944840e-02 5.032021040347943973e-03 9.438630674614281041e-03 5.032021040347944840e-02 3.832431686990065423e-01 4.735648664810143682e-01 1.000000000000000000e+00
1.580000000000000000e+02 5.126264691351045677e-02 5.126264691351044289e-03 9.614681408859513875e-03 5.126264691351045677e-02 3.862743411606949229e-01 4.764201877176131861e-01 1.000000000000000000e+00
1.590000000000000000e+02 5.221613563176397133e-02 5.221613563176396092e-03 9.792768923943834941e-03 5.221613563176397133e-02 3.892688789636531421e-01 4.792370130433690756e-01 1.000000000000000000e+00
1.600000000000000000e+02 5.318071713617233964e-02 5.318071713617232750e-03 9.972899780815412674e-03 5.318071713617233270e-02 3.922266582595352880e-01 4.820152180066473169e-01 1.000000000000000000e+00
1.610000000000000000e+02 5.415643131008851530e-02 5.415643131008849968e-03 1.015508039144620393e-02 5.415643131008851530e-02 3.951475829316615229e-01 4.847547061274006808e-01 1.000000000000000000e+00
1.620000000000000000e+02 5.514331733562216620e-02 5.514331733562215232e-03 1.033931701743430291e-02 5.514331733562216620e-02 3.980315839897765606e-01 4.874554082931988885e-01 1.000000000000000000e+00
1.630000000000000000e+02 5.614141368699687717e-02 5.614141368699686677e-03 1.052561576861291322e-02 5.614141368699687717e-02 4.008786189513651177e-01 4.901172821417772996e-01 1.000000000000000000e+00
1.640000000000000000e+02 5.715075812392778065e-02 5.715075812392777198e-03 1.071398260166376779e-02 5.715075812392778065e-02 4.036886712110100417e-01 4.927403114315885846e-01 1.000000000000000000e+00
1.650000000000000000e+02 5.817138768502216895e-02 5.817138768502215333e-03 1.090442331873706094e-02 5.817138768502216895e-02 4.064617493992206398e-01 4.953245054017849647e-01 1.000000000000000000e+00
1.660000000000000000e+02 5.920333868120486454e-02 5.920333868120485066e-03 1.109694356607821009e-02 5.920333868120485760e-02 4.091978867321276470e-01 4.978698981230266218e-01 1.000000000000000000e+00
1.670000000000000000e+02 6.024664668916790422e-02 6.024664668916789034e-03 1.129154883266008519e-02 6.024664668916790422e-02 4.118971403533857600e-01 5.003765478404554878e-01 9.999999999999998890e-01
1.680000000000000000e+02 6.130134654484831191e-02 6.130134654484829804e-03 1.148824444882352511e-02 6.130134654484831191e-02 4.145595906695860311e-01 5.028445363101380350e-01 1.000000000000000000e+00
1.690000000000000000e+02 6.236747233693351600e-02 6.236747233693350212e-03 1.168703558492441980e-02 6.236747233693351600e-02 4.171853406804244546e-01 5.052739681302204078e-01 1.000000000000000000e+00
1.700000000000000000e+02 6.344505740039563246e-02 6.344505740039562032e-03 1.188792724998785633e-02 6.344505740039563246e-02 4.197745153048367817e-01 5.076649700680067046e-01 1.000000000000000000e+00
1.710000000000000000e+02 6.453413431005838863e-02 6.453413431005837649e-03 1.209092429037150057e-02 6.453413431005838863e-02 4.223272607042473092e-01 5.100176903841069365e-01 1.000000000000000000e+00
1.720000000000000000e+02 6.563473487419480001e-02 6.563473487419478267e-03 1.229603138843586921e-02 6.563473487419480001e-02 4.248437436040450876e-01 5.123322981547678845e-01 1.000000000000000000e+00
1.730000000000000000e+02 6.674689012815959721e-02 6.674689012815958507e-03 1.250325306122403862e-02 6.674689012815959721e-02 4.273241506143402590e-01 5.146089825934373474e-01 1.000000000000000000e+00
1.740000000000000000e+02 6.787063032805651375e-02 6.787063032805649987e-03 1.271259365914956772e-02 6.787063032805651375e-02 4.297686875510128290e-01 5.168479523725764135e-01 1.000000000000000000e+00
1.750000000000000000e+02 6.900598494444198927e-02 6.900598494444197366e-03 1.292405736469394092e-02 6.900598494444198927e-02 4.321775787580164341e-01 5.190494349466779900e-01 9.999999999999998890e-01
1.760000000000000000e+02 7.015298265606761952e-02 7.015298265606760217e-03 1.313764819111376894e-02 7.015298265606761952e-02 4.345510664318478211e-01 5.212136758774045253e-01 1.000000000000000000e+00
1.770000000000000000e+02 7.131165134366068692e-02 7.131165134366066957e-03 1.335336998115674127e-02 7.131165134366068692e-02 4.368894099490499006e-01 5.233409381617109002e-01 1.000000000000000000e+00
1.780000000000000000e+02 7.248201808374710176e-02 7.248201808374708441e-03 1.357122640578905734e-02 7.248201808374708788e-02 4.391928851975686054e-01 5.254315015637722741e-01 1.000000000000000000e+00
1.790000000000000000e+02 7.366410914251542152e-02 7.366410914251540244e-03 1.379122096293230321e-02 7.366410914251542152e-02 4.414617839127357168e-01 5.274856619514881606e-01 1.000000000000000000e+00
1.800000000000000000e+02 7.485794996972539028e-02 7.485794996972537120e-03 1.401335697621176185e-02 7.485794996972539028e-02 4.436964130186074051e-01 5.295037306382927023e-01 1.000000000000000000e+00
1.810000000000000000e+02 7.606356519266099792e-02 7.606356519266097883e-03 1.423763759371522719e-02 7.606356519266099792e-02 4.458970939753398310e-01 5.314860337309510463e-01 1.000000000000000000e+00
1.820000000000000000e+02 7.728097861013072389e-02 7.728097861013070481e-03 1.446406578676380332e-02 7.728097861013072389e-02 4.480641621332447366e-01 5.334329114839843067e-01 1.000000000000000000e+00
1.830000000000000000e+02 7.851021318651552061e-02 7.851021318651551020e-03 1.469264434869424832e-02 7.851021318651552061e-02 4.501979660941213268e-01 5.353447176613195246e-01 1.000000000000000000e+00
1.840000000000000000e+02 7.975129104586609063e-02 7.975129104586607676e-03 1.492337589365309511e-02 7.975129104586609063e-02 4.522988670804222178e-01 5.372218189057207383e-01 1.000000000000000000e+00
1.850000000000000000e+02 8.100423346605178931e-02 8.100423346605177544e-03 1.515626285540387294e-02 8.100423346605178931e-02 4.543672383127660419e-01 5.390645941165145283e-01 9.999999999999998890e-01
1.860000000000000000e+02 8.226906087296148584e-02 8.226906087296146849e-03 1.539130748614661245e-02 8.226906087296148584e-02 4.564034643962798787e-01 5.408734338360912108e-01 1.000000000000000000e+00
1.870000000000000000e+02 8.354579283475793705e-02 8.354579283475792317e-03 1.562851185535012524e-02 8.354579283475793705e-02 4.584079407162013897e-01 5.426487396456126655e-01 1.000000000000000000e+00
1.880000000000000000e+02 8.483444805618844953e-02 8.483444805618843912e-03 1.586787784859852030e-02 8.483444805618844953e-02 4.603810728431529942e-01 5.443909235703369154e-01 1.000000000000000000e+00
1.890000000000000000e+02 8.613504437295160798e-02 8.613504437295159410e-03 1.610940716645103965e-02 8.613504437295160798e-02 4.623232759484441345e-01 5.461004074949163956e-01 1.000000000000000000e+00
1.900000000000000000e+02 8.744759874612206829e-02 8.744759874612205094e-03 1.635310132331507446e-02 8.744759874612208217e-02 4.642349742297428028e-01 5.477776225890101935e-01 1.000000000000000000e+00
1.910000000000000000e+02 8.877212725663641280e-02 8.877212725663639198e-03 1.659896164633581361e-02 8.877212725663639892e-02 4.661166003474068731e-01 5.494230087435000298e-01 1.000000000000000000e+00
1.920000000000000000e+02 9.010864509983840254e-02 9.010864509983838519e-03 1.684698927429810825e-02 9.010864509983840254e-02 4.679685948717491328e-01 5.510370140175837594e-01 1.000000000000000000e+00
1.930000000000000000e+02 9.145716658008817834e-02 9.145716658008815753e-03 1.709718515654487514e-02 9.145716658008819222e-02 4.697914057414677158e-01 5.526200940969778763e-01 1.000000000000000000e+00
1.940000000000000000e+02 9.281770510543485564e-02 9.281770510543484176e-03 1.734955005191047075e-02 9.281770510543484176e-02 4.715854877334504369e-01 5.541727117634359656e-01 1.000000000000000000e+00
1.950000000000000000e+02 9.419027318235551061e-02 9.419027318235548979e-03 1.760408452767006637e-02 9.419027318235549673e-02 4.733513019441322189e-01 5.556953363757644038e-01 1.000000000000000000e+00
1.960000000000000000e+02 9.557488241056055767e-02 9.557488241056052991e-03 1.786078895850469472e-02 9.557488241056054379e-02 4.750893152825573784e-01 5.571884433624831878e-01 1.000000000000000000e+00
1.970000000000000000e+02 9.697154347786751671e-02 9.697154347786750284e-03 1.811966352548243647e-02 9.697154347786748896e-02 4.767999999752705609e-01 5.586525137262592366e-01 1.000000000000000000e+00
1.980000000000000000e+02 9.838026615514583462e-02 9.838026615514581727e-03 1.838070821505752989e-02 9.838026615514583462e-02 4.784838330831425735e-01 5.600880335602140825e-01 1.000000000000000000e+00
1.990000000000000000e+02 9.980105929133165077e-02 9.980105929133162301e-03 1.864392281808465585e-02 9.980105929133165077e-02 4.801412960302049449e-01 5.614954935761835575e-01 1.000000000000000000e+00
2.000000000000000000e+02 1.012339308085169476e-01 1.012339308085169302e-02 1.890930692885241238e-02 1.012339308085169337e-01 4.817728741445527207e-01 5.628753886449845423e-01 1.000000000000000000e+00
2.010000000000000000e+02 1.026788876971123088e-01 1.026788876971122810e-02 1.917685994413333844e-02 1.026788876971123088e-01 4.833790562113492451e-01 5.642282173487263019e-01 1.000000000000000000e+00
2.020000000000000000e+02 1.041359360110851728e-01 1.041359360110851416e-02 1.944658106225206212e-02 1.041359360110851728e-01 4.849603340379480265e-01 5.655544815451778451e-01 1.000000000000000000e+00
2.030000000000000000e+02 1.056050808632766902e-01 1.056050808632766694e-02 1.971846928217250994e-02 1.056050808632766763e-01 4.865172020311295809e-01 5.668546859441914165e-01 1.000000000000000000e+00
2.040000000000000000e+02 1.070863264207959631e-01 1.070863264207959353e-02 1.999252340260286240e-02 1.070863264207959631e-01 4.880501567864321544e-01 5.681293376961588093e-01 1.000000000000000000e+00
2.050000000000000000e+02 1.085796759004948875e-01 1.085796759004948632e-02 2.026874202111979273e-02 1.085796759004948736e-01 4.895596966895365831e-01 5.693789459924627483e-01 1.000000000000000000e+00
2.060000000000000000e+02 1.100851315645254846e-01 1.100851315645254638e-02 2.054712353331267227e-02 1.100851315645254708e-01 4.910463215296553274e-01 5.706040216778710539e-01 1.000000000000000000e+00
2.070000000000000000e+02 1.116026947159789451e-01 1.116026947159789139e-02 2.082766613194635130e-02 1.116026947159789312e-01 4.925105321248542944e-01 5.718050768748035306e-01 1.000000000000000000e+00
2.080000000000000000e+02 1.131323656946102707e-01 1.131323656946102429e-02 2.111036780614451713e-02 1.131323656946102707e-01 4.939528299592279570e-01 5.729826246193915340e-01 1.000000000000000000e+00
2.090000000000000000e+02 1.146741438726486262e-01 1.146741438726485950e-02 2.139522634059359135e-02 1.146741438726486262e-01 4.953737168318330664e-01 5.741371785092347357e-01 1.000000000000000000e+00
2.100000000000000000e+02 1.162280276506942878e-01 1.162280276506942600e-02 2.168223931476596922e-02 1.162280276506942878e-01 4.967736945172721574e-01 5.752692523627476184e-01 1.000000000000000000e+00
2.110000000000000000e+02 1.177940144537059641e-01 1.177940144537059294e-02 2.197140410216603945e-02 1.177940144537059780e-01 4.981532644378137142e-01 5.763793598899811244e-01 1.000000000000000000e+00
2.120000000000000000e+02 1.193721007270767132e-01 1.193721007270766819e-02 2.226271786959555313e-02 1.193721007270767132e-01 4.995129273469169906e-01 5.774680143747881189e-01 1.000000000000000000e+00
2.130000000000000000e+02 1.209622819328025622e-01 1.209622819328025345e-02 2.255617757644195337e-02 1.209622819328025345e-01 5.008531830240253724e-01 5.785357283681964446e-01 1.000000000000000000e+00
2.140000000000000000e+02 1.225645525457438323e-01 1.225645525457438011e-02 2.285177997398764316e-02 1.225645525457438323e-01 5.021745299804873941e-01 5.795830133928485672e-01 9.999999999999998890e-01
2.150000000000000000e+02 1.241789060499804975e-01 1.241789060499804732e-02 2.314952160474167270e-02 1.241789060499804975e-01 5.034774651764412079e-01 5.806103796583441667e-01 1.000000000000000000e+00
2.160000000000000000e+02 1.258053349352643568e-01 1.258053349352643291e-02 2.344939880179428005e-02 1.258053349352643568e-01 5.047624837485140681e-01 5.816183357873352389e-01 1.000000000000000000e+00
2.170000000000000000e+02 1.274438306935673504e-01 1.274438306935673192e-02 2.375140768819369169e-02 1.274438306935673504e-01 5.060300787481585294e-01 5.826073885521995122e-01 1.000000000000000000e+00
2.180000000000000000e+02 1.290943838157286860e-01 1.290943838157286583e-02 2.405554417634562375e-02 1.290943838157286860e-01 5.072807408904594917e-01 5.835780426221218731e-01 1.000000000000000000e+00
2.190000000000000000e+02 1.307569837882027741e-01 1.307569837882027394e-02 2.436180396743763132e-02 1.307569837882027741e-01 5.085149583132293483e-01 5.845308003204042757e-01 1.000000000000000000e+00
2.200000000000000000e+02 1.324316190899070822e-01 1.324316190899070544e-02 2.467018255088544720e-02 1.324316190899070822e-01 5.097332163462082733e-01 5.854661613918201724e-01 1.000000000000000000e+00
2.210000000000000000e+02 1.341182771891735737e-01 1.341182771891735390e-02 2.498067520380406470e-02 1.341182771891735737e-01 5.109359972901847957e-01 5.863846227798282795e-01 1.000000000000000000e+00
2.220000000000000000e+02 1.358169445408038412e-01 1.358169445408038099e-02 2.529327699050327657e-02 1.358169445408038412e-01 5.121237802058415944e-01 5.872866784134527229e-01 1.000000000000000000e+00
2.230000000000000000e+02 1.375276065832294892e-01 1.375276065832294579e-02 2.560798276200720522e-02 1.375276065832294892e-01 5.132970407121356660e-01 5.881728190036360493e-01 1.000000000000000000e+00
2.240000000000000000e+02 1.392502477357789870e-01 1.392502477357789557e-02 2.592478715559903141e-02 1.392502477357789870e-01 5.144562507940133589e-01 5.890435318488690397e-01 9.999999999999998890e-01
2.250000000000000000e+02 1.409848513960527683e-01 1.409848513960527440e-02 2.624368459439078982e-02 1.409848513960527683e-01 5.156018786192646530e-01 5.898993006498985947e-01 1.000000000000000000e+00
2.260000000000000000e+02 1.427313999374071329e-01 1.427313999374071017e-02 2.656466928691820703e-02 1.427313999374071052e-01 5.167343883643101821e-01 5.907406053333109641e-01 1.000000000000000000e+00
2.270000000000000000e+02 1.444898747065490596e-01 1.444898747065490215e-02 2.688773522676208422e-02 1.444898747065490874e-01 5.178542400487260444e-01 5.915679218837928133e-01 9.999999999999998890e-01
2.280000000000000000e+02 1.462602560212421521e-01 1.462602560212421243e-02 2.721287619219441012e-02 1.462602560212421521e-01 5.189618893782991238e-01 5.923817221848647341e-01 1.000000000000000000e+00
2.290000000000000000e+02 1.480425231681262721e-01 1.480425231681262339e-02 2.754008574585185137e-02 1.480425231681262721e-01 5.200577875964071950e-01 5.931824738678810327e-01 1.000000000000000000e+00
2.300000000000000000e+02 1.498366544006507484e-01 1.498366544006507137e-02 2.786935723443484045e-02 1.498366544006507206e-01 5.211423813435268615e-01 5.939706401691003945e-01 1.000000000000000000e+00
2.310000000000000000e+02 1.516426269371234925e-01 1.516426269371234578e-02 2.820068378843408261e-02 1.516426269371234925e-01 5.222161125246584934e-01 5.947466797946153738e-01 1.000000000000000000e+00
2.320000000000000000e+02 1.534604169588766887e-01 1.534604169588766470e-02 2.853405832188368740e-02 1.534604169588766887e-01 5.232794181844697690e-01 5.955110467929439766e-01 1.000000000000000000e+00
2.330000000000000000e+02 1.552899996085502776e-01 1.552899996085502395e-02 2.886947353214189965e-02 1.552899996085502776e-01 5.243327303899516512e-01 5.962641904350772792e-01 1.000000000000000000e+00
2.340000000000000000e+02 1.571313489884944570e-01 1.571313489884944292e-02 2.920692189969887470e-02 1.571313489884944570e-01 5.253764761203871814e-01 5.970065551017836869e-01 1.000000000000000000e+00
2.350000000000000000e+02 1.589844381592926403e-01 1.589844381592925987e-02 2.954639568801294136e-02 1.589844381592926403e-01 5.264110771644315845e-01 5.977385801779694363e-01 1.000000000000000000e+00
2.360000000000000000e+02 1.608492391384052089e-01 1.608492391384051812e-02 2.988788694337382937e-02 1.608492391384052089e-01 5.274369500241046227e-01 5.984606999538957250e-01 1.000000000000000000e+00
2.370000000000000000e+02 1.627257228989367199e-01 1.627257228989366714e-02 3.023138749479573756e-02 1.627257228989367199e-01 5.284545058254976890e-01 5.991733435330571789e-01 1.000000000000000000e+00
2.380000000000000000e+02 1.646138593685260165e-01 1.646138593685259749e-02 3.057688895393750189e-02 1.646138593685260165e-01 5.294641502359991314e-01 5.998769347465238155e-01 1.000000000000000000e+00
2.390000000000000000e+02 1.665136174283609050e-01 1.665136174283608772e-02 3.092438271505178193e-02 1.665136174283609050e-01 5.304662833878450723e-01 6.005718920735558797e-01 1.000000000000000000e+00
2.400000000000000000e+02 1.684249649123199521e-01 1.684249649123199105e-02 3.127385995496444193e-02 1.684249649123199521e-01 5.314612998078034334e-01 6.012586285682990361e-01 1.000000000000000000e+00
2.410000000000000000e+02 1.703478686062391834e-01 1.703478686062391556e-02 3.162531163308126420e-02 1.703478686062391834e-01 5.324495883528010953e-01 6.019375517923710728e-01 1.000000000000000000e+00
2.420000000000000000e+02 1.722822942473085650e-01 1.722822942473085234e-02 3.197872849142543300e-02 1.722822942473085650e-01 5.334315321513080077e-01 6.026090637531543726e-01 1.000000000000000000e+00
2.430000000000000000e+02 1.742282065235966071e-01 1.742282065235965793e-02 3.233410105470464063e-02 1.742282065235966071e-01 5.344075085502949518e-01 6.032735608476106348e-01 9.999999999999998890e-01
2.440000000000000000e+02 1.761855690737045288e-01 1.761855690737045010e-02 3.269141963040662902e-02 1.761855690737045288e-01 5.353778890675805480e-01 6.039314338114363245e-01 1.000000000000000000e+00
2.450000000000000000e+02 1.781543444865529846e-01 1.781543444865529499e-02 3.305067430892742741e-02 1.781543444865529846e-01 5.363430393493908710e-01 6.045830676733804365e-01 1.000000000000000000e+00
2.460000000000000000e+02 1.801344943012986866e-01 1.801344943012986310e-02 3.341185496372704733e-02 1.801344943012986866e-01 5.373033191329539271e-01 6.052288417145499366e-01 1.000000000000000000e+00
2.470000000000000000e+02 1.821259790073853635e-01 1.821259790073853288e-02 3.377495125151715183e-02 1.821259790073853635e-01 5.382590822139581288e-01 6.058691294325307952e-01 1.000000000000000000e+00
2.480000000000000000e+02 1.841287580447287242e-01 1.841287580447286895e-02 3.413995261248006091e-02 1.841287580447287242e-01 5.392106764187022394e-01 6.065042985101541939e-01 1.000000000000000000e+00
2.490000000000000000e+02 1.861427898040348694e-01 1.861427898040348208e-02 3.450684827051662962e-02 1.861427898040348694e-01 5.401584435807718076e-01 6.071347107887431482e-01 1.000000000000000000e+00
2.500000000000000000e+02 1.881680316272555942e-01 1.881680316272555525e-02 3.487562723352685690e-02 1.881680316272555664e-01 5.411027195220764474e-01 6.077607222456752334e-01 1.000000000000000000e+00
2.510000000000000000e+02 1.902044398081801369e-01 1.902044398081800813e-02 3.524627829372127541e-02 1.902044398081801369e-01 5.420438340380887565e-01 6.083826829761027621e-01 1.000000000000000000e+00
2.520000000000000000e+02 1.922519695931631523e-01 1.922519695931631037e-02 3.561879002796333737e-02 1.922519695931631523e-01 5.429821108871278890e-01 6.090009371786740955e-01 1.000000000000000000e+00
2.530000000000000000e+02 1.943105751819924620e-01 1.943105751819924204e-02 3.599315079814334462e-02 1.943105751819924620e-01 5.439178677835313502e-01 6.096158231451008769e-01 1.000000000000000000e+00
2.540000000000000000e+02 1.963802097288949167e-01 1.963802097288948681e-02 3.636934875158537306e-02 1.963802097288949167e-01 5.448514163945666899e-01 6.102276732534246406e-01 1.000000000000000000e+00
2.550000000000000000e+02 1.984608253436820346e-01 1.984608253436820000e-02 3.674737182148402059e-02 1.984608253436820069e-01 5.457830623409343218e-01 6.108368139648329143e-01 1.000000000000000000e+00
2.560000000000000000e+02 2.005523730930367510e-01 2.005523730930366955e-02 3.712720772737514163e-02 2.005523730930367510e-01 5.467131052007176972e-01 6.114435658238839277e-01 1.000000000000000000e+00
2.570000000000000000e+02 2.026548030019408309e-01 2.026548030019408031e-02 3.750884397563741812e-02 2.026548030019408031e-01 5.476418385166403890e-01 6.120482434619997081e-01 1.000000000000000000e+00
2.580000000000000000e+02 2.047680640552448361e-01 2.047680640552447875e-02 3.789226786002704295e-02 2.047680640552448361e-01 5.485695498064896425e-01 6.126511556040885598e-01 9.999999999999997780e-01
2.590000000000000000e+02 2.068921041993802001e-01 2.068921041993801446e-02 3.827746646224405858e-02 2.068921041993801724e-01 5.494965205765793836e-01 6.132526050781700322e-01 1.000000000000000000e+00
2.600000000000000000e+02 2.090268703442151876e-01 2.090268703442151391e-02 3.866442665253241873e-02 2.090268703442151876e-01 5.504230263381109101e-01 6.138528888278624862e-01 1.000000000000000000e+00
2.610000000000000000e+02 2.111723083650547395e-01 2.111723083650546978e-02 3.905313509031178854e-02 2.111723083650547395e-01 5.513493366263152451e-01 6.144522979276185737e-01 1.000000000000000000e+00
2.620000000000000000e+02 2.133283631047846463e-01 2.133283631047845977e-02 3.944357822484254039e-02 2.133283631047846463e-01 5.522757150222447065e-01 6.150511176005765135e-01 1.000000000000000000e+00
2.630000000000000000e+02 2.154949783761608284e-01 2.154949783761607798e-02 3.983574229592344584e-02 2.154949783761608284e-01 5.532024191770961163e-01 6.156496272389103686e-01 1.000000000000000000e+00
2.640000000000000000e+02 2.176720969642451653e-01 2.176720969642451098e-02 4.022961333462292399e-02 2.176720969642451653e-01 5.541297008389465262e-01 6.162481004265634166e-01 1.000000000000000000e+00
2.650000000000000000e+02 2.198596606289860977e-01 2.198596606289860561e-02 4.062517716404262513e-02 2.198596606289860977e-01 5.550578058817894345e-01 6.168468049642510387e-01 1.000000000000000000e+00
2.660000000000000000e+02 2.220576101079481113e-01 2.220576101079480696e-02 4.102241940011520926e-02 2.220576101079481113e-01 5.559869743367562567e-01 6.174460028966206604e-01 9.999999999999998890e-01
2.670000000000000000e+02 2.242658851191857705e-01 2.242658851191857081e-02 4.142132545243421698e-02 2.242658851191857428e-01 5.569174404254185751e-01 6.180459505414657162e-01 1.000000000000000000e+00
2.680000000000000000e+02 2.264844243642682997e-01 2.264844243642682650e-02 4.182188052511875975e-02 2.264844243642682997e-01 5.578494325950626997e-01 6.186468985208848359e-01 1.000000000000000000e+00
2.690000000000000000e+02 2.287131655314500467e-01 2.287131655314500120e-02 4.222406961771008743e-02 2.287131655314500467e-01 5.587831735558387303e-01 6.192490917942909956e-01 1.000000000000000000e+00
2.700000000000000000e+02 2.309520452989902717e-01 2.309520452989902162e-02 4.262787752610275316e-02 2.309520452989902717e-01 5.597188803196790907e-01 6.198527696931670494e-01 1.000000000000000000e+00
2.710000000000000000e+02 2.332009993386223723e-01 2.332009993386223098e-02 4.303328884350937633e-02 2.332009993386223445e-01 5.606567642408982755e-01 6.204581659574788244e-01 1.000000000000000000e+00
2.720000000000000000e+02 2.354599623191713231e-01 2.354599623191712746e-02 4.344028796145826127e-02 2.354599623191713509e-01 5.615970310583724423e-01 6.210655087736476343e-01 1.000000000000000000e+00
2.730000000000000000e+02 2.377288679103207736e-01 2.377288679103207319e-02 4.384885907082451684e-02 2.377288679103207736e-01 5.625398809392164745e-01 6.216750208140000566e-01 1.000000000000000000e+00
2.740000000000000000e+02 2.400076487865309138e-01 2.400076487865308514e-02 4.425898616289691140e-02 2.400076487865309138e-01 5.634855085238648087e-01 6.222869192776032676e-01 1.000000000000000000e+00
2.750000000000000000e+02 2.422962366311051108e-01 2.422962366311050622e-02 4.467065303047571684e-02 2.422962366311050830e-01 5.644341029724762038e-01 6.229014159324059996e-01 1.000000000000000000e+00
2.760000000000000000e+02 2.445945621404072012e-01 2.445945621404071318e-02 4.508384326900571198e-02 2.445945621404072290e-01 5.653858480125782959e-01 6.235187171586038524e-01 1.000000000000000000e+00
2.770000000000000000e+02 2.469025550282296644e-01 2.469025550282296158e-02 4.549854027774295762e-02 2.469025550282296644e-01 5.663409219878726697e-01 6.241390239931505768e-01 1.000000000000000000e+00
2.780000000000000000e+02 2.492201440303116744e-01 2.492201440303116328e-02 4.591472726095503776e-02 2.492201440303116744e-01 5.672994979081265043e-01 6.247625321753422778e-01 9.999999999999998890e-01
2.790000000000000000e+02 2.515472569090081434e-01 2.515472569090080809e-02 4.633238722915495461e-02 2.515472569090080879e-01 5.682617435000751893e-01 6.253894321933995970e-01 1.000000000000000000e+00
2.800000000000000000e+02 2.538838204581099767e-01 2.538838204581099142e-02 4.675150300036920448e-02 2.538838204581099767e-01 5.692278212592630782e-01 6.260199093319792629e-01 1.000000000000000000e+00
2.810000000000000000e+02 2.562297605078139862e-01 2.562297605078139168e-02 4.717205720143874403e-02 2.562297605078139862e-01 5.701978885027586541e-01 6.266541437205485066e-01 1.000000000000000000e+00
2.820000000000000000e+02 2.585850019298452374e-01 2.585850019298451680e-02 4.759403226935496334e-02 2.585850019298452374e-01 5.711720974226731640e-01 6.272923103825563951e-01 1.000000000000000000e+00
2.830000000000000000e+02 2.609494686427288324e-01 2.609494686427287630e-02 4.801741045262773733e-02 2.609494686427288324e-01 5.721505951404207702e-01 6.279345792853393560e-01 1.000000000000000000e+00
2.840000000000000000e+02 2.633230836172131273e-01 2.633230836172130787e-02 4.844217381268837996e-02 2.633230836172131273e-01 5.731335237616580480e-01 6.285811153907010507e-01 1.000000000000000000e+00
2.850000000000000000e+02 2.657057688818442731e-01 2.657057688818442037e-02 4.886830422532577323e-02 2.657057688818442731e-01 5.741210204318458743e-01 6.292320787061101983e-01 1.000000000000000000e+00
2.860000000000000000e+02 2.680974455286903035e-01 2.680974455286902480e-02 4.929578338215574035e-02 2.680974455286903035e-01 5.751132173923729773e-01 6.298876243364582850e-01 1.000000000000000000e+00
2.870000000000000000e+02 2.704980337192162132e-01 2.704980337192161577e-02 4.972459279212411432e-02 2.704980337192162132e-01 5.761102420371886357e-01 6.305479025363245338e-01 9.999999999999998890e-01
2.880000000000000000e+02 2.729074526903098041e-01 2.729074526903097278e-02 5.015471378304323796e-02 2.729074526903098041e-01 5.771122169698938986e-01 6.312130587627002853e-01 1.000000000000000000e+00
2.890000000000000000e+02 2.753256207604570793e-01 2.753256207604570099e-02 5.058612750316187484e-02 2.753256207604570793e-01 5.781192600612334864e-01 6.318832337281151679e-01 1.000000000000000000e+00
2.900000000000000000e+02 2.777524553360676274e-01 2.777524553360675649e-02 5.101881492276787167e-02 2.777524553360676274e-01 5.791314845069502892e-01 6.325585634541290858e-01 1.000000000000000000e+00
2.910000000000000000e+02 2.801878729179501093e-01 2.801878729179500468e-02 5.145275683582430093e-02 2.801878729179500538e-01 5.801489988859458435e-01 6.332391793251348489e-01 1.000000000000000000e+00
2.920000000000000000e+02 2.826317891079361821e-01 2.826317891079361058e-02 5.188793386163878529e-02 2.826317891079361266e-01 5.811719072187089274e-01 6.339252081424348040e-01 1.000000000000000000e+00
2.930000000000000000e+02 2.850841186156545248e-01 2.850841186156544485e-02 5.232432644656571930e-02 2.850841186156545248e-01 5.822003090259654234e-01 6.346167721785449523e-01 1.000000000000000000e+00
2.940000000000000000e+02 2.875447752654526345e-01 2.875447752654525582e-02 5.276191486574011158e-02 2.875447752654526345e-01 5.832342993875115900e-01 6.353139892316926884e-01 1.000000000000000000e+00
2.950000000000000000e+02 2.900136720034672821e-01 2.900136720034672197e-02 5.320067922484651712e-02 2.900136720034672821e-01 5.842739690011875542e-01 6.360169726804639767e-01 1.000000000000000000e+00
2.960000000000000000e+02 2.924907209048422940e-01 2.924907209048422177e-02 5.364059946191801487e-02 2.924907209048422940e-01 5.853194042419584964e-01 6.367258315385693201e-01 1.000000000000000000e+00
2.970000000000000000e+02 2.949758331810942158e-01 2.949758331810941464e-02 5.408165534916901940e-02 2.949758331810942158e-01 5.863706872210635579e-01 6.374406705096909986e-01 1.000000000000000000e+00
2.980000000000000000e+02 2.974689191876243033e-01 2.974689191876242478e-02 5.452382649485983113e-02 2.974689191876243033e-01 5.874278958451983890e-01 6.381615900423781573e-01 1.000000000000000000e+00
2.990000000000000000e+02 2.999698884313769520e-01 2.999698884313768688e-02 5.496709234519352866e-02 2.999698884313769520e-01 5.884911038757025814e-01 6.388886863849615461e-01 1.000000000000000000e+00
3.000000000000000000e+02 3.024786495786438989e-01 3.024786495786438434e-02 5.541143218624453026e-02 3.024786495786438989e-01 5.895603809877162371e-01 6.396220516404557133e-01 1.000000000000000000e+00
3.010000000000000000e+02 3.049951104630127530e-01 3.049951104630126836e-02 5.585682514591868569e-02 3.049951104630126975e-01 5.906357928292775838e-01 6.403617738214194555e-01 1.000000000000000000e+00
3.020000000000000000e+02 3.075191780934612984e-01 3.075191780934612151e-02 5.630325019594599467e-02 3.075191780934612984e-01 5.917174010803353257e-01 6.411079369047518739e-01 1.000000000000000000e+00
3.030000000000000000e+02 3.100507586625941281e-01 3.100507586625940448e-02 5.675068615390302385e-02 3.100507586625941281e-01 5.928052635116456415e-01 6.418606208863931739e-01 9.999999999999998890e-01
3.040000000000000000e+02 3.125897575550228291e-01 3.125897575550227320e-02 5.719911168526774226e-02 3.125897575550228291e-01 5.938994340435307384e-01 6.426199018359102233e-01 9.999999999999998890e-01
3.050000000000000000e+02 3.151360793558883877e-01 3.151360793558883461e-02 5.764850530550490182e-02 3.151360793558884432e-01 5.949999628044726485e-01 6.433858519509412233e-01 9.999999999999998890e-01
3.060000000000000000e+02 3.176896278595254808e-01 3.176896278595254391e-02 5.809884538218221955e-02 3.176896278595255363e-01 5.961068961895215068e-01 6.441585396114797302e-01 1.000000000000000000e+00
3.070000000000000000e+02 3.202503060782661004e-01 3.202503060782660449e-02 5.855011013711666767e-02 3.202503060782661004e-01 5.972202769184952187e-01 6.449380294339769337e-01 1.000000000000000000e+00
3.080000000000000000e+02 3.228180162513845097e-01 3.228180162513844681e-02 5.900227764855212054e-02 3.228180162513845097e-01 5.983401440939501992e-01 6.457243823252426518e-01 1.000000000000000000e+00
3.090000000000000000e+02 3.253926598541796444e-01 3.253926598541796028e-02 5.945532585336503473e-02 3.253926598541797000e-01 5.994665332589026452e-01 6.465176555361267230e-01 1.000000000000000000e+00
3.100000000000000000e+02 3.279741376071962922e-01 3.279741376071962367e-02 5.990923254930231173e-02 3.279741376071962922e-01 6.005994764542850195e-01 6.473179027149648102e-01 1.000000000000000000e+00
3.110000000000000000e+02 3.305623494855830513e-01 3.305623494855829819e-02 6.036397539724674965e-02 3.305623494855829958e-01 6.017390022761162083e-01 6.481251739607712947e-01 1.000000000000000000e+00
3.120000000000000000e+02 3.331571947285860702e-01 3.331571947285860008e-02 6.081953192351317872e-02 3.331571947285860702e-01 6.028851359323729175e-01 6.489395158761652738e-01 1.000000000000000000e+00
3.130000000000000000e+02 3.357585718491772342e-01 3.357585718491771370e-02 6.127587952217182499e-02 3.357585718491772342e-01 6.040378992995438789e-01 6.497609716200146712e-01 1.000000000000000000e+00
3.140000000000000000e+02 3.383663786438178001e-01 3.383663786438177029e-02 6.173299545740271177e-02 3.383663786438178001e-01 6.051973109788555405e-01 6.505895809597865842e-01 1.000000000000000000e+00
3.150000000000000000e+02 3.409805122023521484e-01 3.409805122023520929e-02 6.219085686587609574e-02 3.409805122023522039e-01 6.063633863521527001e-01 6.514253803235902085e-01 1.000000000000000000e+00
3.160000000000000000e+02 3.436008689180357623e-01 3.436008689180356651e-02 6.264944075916270561e-02 3.436008689180357623e-01 6.075361376374235345e-01 6.522684028519020183e-01 1.000000000000000000e+00
3.170000000000000000e+02 3.462273444976915471e-01 3.462273444976914777e-02 6.310872402617052901e-02 3.462273444976914916e-01 6.087155739439573665e-01 6.531186784489627639e-01 1.000000000000000000e+00
3.180000000000000000e+02 3.488598339719966024e-01 3.488598339719965052e-02 6.356868343561078438e-02 3.488598339719966024e-01 6.099017013271219589e-01 6.539762338338348524e-01 1.000000000000000000e+00
3.190000000000000000e+02 3.514982317058961137e-01 3.514982317058960165e-02 6.402929563848865080e-02 3.514982317058961137e-01 6.110945228427528964e-01 6.548410925911135605e-01 1.000000000000000000e+00
3.200000000000000000e+02 3.541424314091440317e-01 3.541424314091439624e-02 6.449053717062261382e-02 3.541424314091440317e-01 6.122940386011446190e-01 6.557132752212825322e-01 1.000000000000000000e+00
3.210000000000000000e+02 3.567923261469698737e-01 3.567923261469697904e-02 6.495238445519038728e-02 3.567923261469698737e-01 6.135002458206343379e-01 6.565927991907062333e-01 1.000000000000000000e+00
3.220000000000000000e+02 3.594478083508675370e-01 3.594478083508674537e-02 6.541481380529907963e-02 3.594478083508675370e-01 6.147131388807693941e-01 6.574796789812511477e-01 9.999999999999998890e-01
3.230000000000000000e+02 3.621087698295092361e-01 3.621087698295091806e-02 6.587780142658367089e-02 3.621087698295092916e-01 6.159327093750548432e-01 6.583739261395333831e-01 1.000000000000000000e+00
3.240000000000000000e+02 3.647751017797780104e-01 3.647751017797778994e-02 6.634132341982854064e-02 3.647751017797780104e-01 6.171589461632684959e-01 6.592755493257811406e-01 1.000000000000000000e+00
3.250000000000000000e+02 3.674466947979215803e-01 3.674466947979215109e-02 6.680535578361601612e-02 3.674466947979215803e-01 6.183918354233438608e-01 6.601845543623132695e-01 1.000000000000000000e+00
3.260000000000000000e+02 3.701234388908239969e-01 3.701234388908239414e-02 6.726987441699812387e-02 3.701234388908239414e-01 6.196313607028101078e-01 6.611009442816246917e-01 1.000000000000000000e+00
3.270000000000000000e+02 3.728052234873934223e-01 3.728052234873933252e-02 6.773485512219298843e-02 3.728052234873934223e-01 6.208775029697873871e-01 6.620247193740775860e-01 1.000000000000000000e+00
3.280000000000000000e+02 3.754919374500653717e-01 3.754919374500653023e-02 6.820027360730591959e-02 3.754919374500654272e-01 6.221302406635316196e-01 6.629558772351930029e-01 1.000000000000000000e+00
3.290000000000000000e+02 3.781834690864196435e-01 3.781834690864195603e-02 6.866610548907273182e-02 3.781834690864196435e-01 6.233895497445250955e-01 6.638944128125418009e-01 1.000000000000000000e+00
3.300000000000000000e+02 3.808797061609086043e-01 3.808797061609085072e-02 6.913232629562690579e-02 3.808797061609086043e-01 6.246554037441089946e-01 6.648403184522301279e-01 1.000000000000000000e+00
3.310000000000000000e+02 3.835805359066958298e-01 3.835805359066957188e-02 6.959891146928909311e-02 3.835805359066958298e-01 6.259277738136564961e-01 6.657935839449801163e-01 1.000000000000000000e+00
3.320000000000000000e+02 3.862858450376035480e-01 3.862858450376034647e-02 7.006583636937921411e-02 3.862858450376035480e-01 6.272066287732820378e-01 6.667541965718024599e-01 1.000000000000000000e+00
3.330000000000000000e+02 3.889955197601662196e-01 3.889955197601661224e-02 7.053307627504945554e-02 3.889955197601662196e-01 6.284919351600852799e-01 6.677221411492587633e-01 1.000000000000000000e+00
3.340000000000000000e+02 3.917094457857899226e-01 3.917094457857898254e-02 7.100060638813981972e-02 3.917094457857899226e-01 6.297836572759282214e-01 6.686974000743158841e-01 1.000000000000000000e+00
3.350000000000000000e+02 3.944275083430140993e-01 3.944275083430140438e-02 7.146840183605349117e-02 3.944275083430140993e-01 6.310817572347440230e-01 6.696799533687879391e-01 1.000000000000000000e+00
3.360000000000000000e+02 3.971495921898754444e-01 3.971495921898753750e-02 7.193643767465332517e-02 3.971495921898754444e-01 6.323861950093764284e-01 6.706697787233693031e-01 1.000000000000000000e+00
3.370000000000000000e+02 3.998755816263703800e-01 3.998755816263702828e-02 7.240468889117761264e-02 3.998755816263704355e-01 6.336969284779498945e-01 6.716668515412566043e-01 1.000000000000000000e+00
3.380000000000000000e+02 4.026053605070164521e-01 4.026053605070163688e-02 7.287313040717659229e-02 4.026053605070164521e-01 6.350139134697677656e-01 6.726711449813600474e-01 1.000000000000000000e+00
3.390000000000000000e+02 4.053388122535086513e-01 4.053388122535085680e-02 7.334173708146653203e-02 4.053388122535085958e-01 6.363371038107419331e-01 6.736826300011062862e-01 1.000000000000000000e+00
3.400000000000000000e+02 4.080758198674691029e-01 4.080758198674690196e-02 7.381048371310341971e-02 4.080758198674691029e-01 6.376664513683514279e-01 6.747012753988325118e-01 9.999999999999998890e-01
3.410000000000000000e+02 4.108162659432895714e-01 4.108162659432895020e-02 7.427934504437391783e-02 4.108162659432894603e-01 6.390019060961319441e-01 6.757270478557743099e-01 1.000000000000000000e+00
3.420000000000000000e+02 4.135600326810628946e-01 4.135600326810628252e-02 7.474829576380467855e-02 4.135600326810628946e-01 6.403434160776954043e-01 6.767599119776455119e-01 1.000000000000000000e+00
3.430000000000000000e+02 4.163070018996032351e-01 4.163070018996031102e-02 7.521731050918802064e-02 4.163070018996031241e-01 6.416909275702842308e-01 6.777998303358172549e-01 1.000000000000000000e+00
3.440000000000000000e+02 4.190570550495502644e-01 4.190570550495501673e-02 7.568636387062482873e-02 4.190570550495502644e-01 6.430443850478568812e-01 6.788467635080929208e-01 1.000000000000000000e+00
3.450000000000000000e+02 4.218100732265589459e-01 4.218100732265588765e-02 7.615543039358257937e-02 4.218100732265588904e-01 6.444037312437087550e-01 6.799006701190821733e-01 1.000000000000000000e+00
3.460000000000000000e+02 4.245659371845692531e-01 4.245659371845691282e-02 7.662448458196959022e-02 4.245659371845691976e-01 6.457689071926320246e-01 6.809615068801804227e-01 1.000000000000000000e+00
3.470000000000000000e+02 4.273245273491563800e-01 4.273245273491562551e-02 7.709350090122485399e-02 4.273245273491563245e-01 6.471398522726108382e-01 6.820292286291489425e-01 1.000000000000000000e+00
3.480000000000000000e+02 4.300857238309566677e-01 4.300857238309565428e-02 7.756245378141997382e-02 4.300857238309566122e-01 6.485165042460592222e-01 6.831037883693049650e-01 1.000000000000000000e+00
3.490000000000000000e+02 4.328494064391704699e-01 4.328494064391703866e-02 7.803131762037829322e-02 4.328494064391704699e-01 6.498987993006009045e-01 6.841851373083190913e-01 1.000000000000000000e+00
3.500000000000000000e+02 4.356154546951354067e-01 4.356154546951353235e-02 7.850006678680433725e-02 4.356154546951354067e-01 6.512866720893956130e-01 6.852732248966280082e-01 1.000000000000000000e+00
3.510000000000000000e+02 4.383837478459718939e-01 4.383837478459717829e-02 7.896867562342810287e-02 4.383837478459718939e-01 6.526800557710106254e-01 6.863679988654598496e-01 1.000000000000000000e+00
3.520000000000000000e+02 4.411541648782960623e-01 4.411541648782959374e-02 7.943711845016063200e-02 4.411541648782960623e-01 6.540788820488456778e-01 6.874694052644796383e-01 9.999999999999998890e-01
3.530000000000000000e+02 4.439265845319989578e-01 4.439265845319988885e-02 7.990536956726225493e-02 4.439265845319989578e-01 6.554830812101077875e-01 6.885773884990554761e-01 1.000000000000000000e+00
3.540000000000000000e+02 4.467008853140878033e-01 4.467008853140876784e-02 8.037340325851957679e-02 4.467008853140878033e-01 6.568925821643445406e-01 6.896918913671492568e-01 1.000000000000000000e+00
3.550000000000000000e+02 4.494769455125914304e-01 4.494769455125913193e-02 8.084119379443696629e-02 4.494769455125914304e-01 6.583073124815346233e-01 6.908128550958362313e-01 1.000000000000000000e+00
3.560000000000000000e+02 4.522546432105208902e-01 4.522546432105208070e-02 8.130871543543405355e-02 4.522546432105209457e-01 6.597271984297419234e-01 6.919402193774552012e-01 1.000000000000000000e+00
3.570000000000000000e+02 4.550338562998894609e-01 4.550338562998893638e-02 8.177594243505485749e-02 4.550338562998894609e-01 6.611521650123313165e-01 6.930739224053912295e-01 1.000000000000000000e+00
3.580000000000000000e+02 4.578144624957843911e-01 4.578144624957843078e-02 8.224284904318571177e-02 4.578144624957843911e-01 6.625821360047577935e-01 6.942139009095010804e-01 9.999999999999998890e-01
3.590000000000000000e+02 4.605963393504917125e-01 4.605963393504915876e-02 8.270940950927978264e-02 4.605963393504917125e-01 6.640170339909223785e-01 6.953600901911749510e-01 1.000000000000000000e+00
3.600000000000000000e+02 4.633793642676694580e-01 4.633793642676693747e-02 8.317559808559128742e-02 4.633793642676694025e-01 6.654567803991053854e-01 6.965124241580455955e-01 1.000000000000000000e+00
3.610000000000000000e+02 4.661634145165672871e-01 4.661634145165671761e-02 8.364138903041584694e-02 4.661634145165672316e-01 6.669012955374773455e-01 6.976708353583457312e-01 1.000000000000000000e+00
3.620000000000000000e+02 4.689483672462904096e-01 4.689483672462903263e-02 8.410675661133620862e-02 4.689483672462904096e-01 6.683504986291919359e-01 6.988352550149168341e-01 1.000000000000000000e+00
3.630000000000000000e+02 4.717340995001046977e-01 4.717340995001045867e-02 8.457167510847535263e-02 4.717340995001046422e-01 6.698043078470632405e-01 7.000056130588725445e-01 1.000000000000000000e+00
3.640000000000000000e+02 4.745204882297809901e-01 4.745204882297808513e-02 8.503611881775413606e-02 4.745204882297809901e-01 6.712626403478328951e-01 7.011818381629231212e-01 1.000000000000000000e+00
3.650000000000000000e+02 4.773074103099764764e-01 4.773074103099763515e-02 8.550006205415337790e-02 4.773074103099764764e-01 6.727254123060278923e-01 7.023638577743590572e-01 1.000000000000000000e+00
3.660000000000000000e+02 4.800947425526480572e-01 4.800947425526479184e-02 8.596347915498050996e-02 4.800947425526480572e-01 6.741925389474163754e-01 7.035515981477040715e-01 1.000000000000000000e+00
3.670000000000000000e+02 4.828823617214986763e-01 4.828823617214985514e-02 8.642634448313812889e-02 4.828823617214986763e-01 6.756639345820601994e-01 7.047449843770344780e-01 1.000000000000000000e+00
3.680000000000000000e+02 4.856701445464515210e-01 4.856701445464513961e-02 8.688863243039726680e-02 4.856701445464515210e-01 6.771395126369721407e-01 7.059439404279732599e-01 1.000000000000000000e+00
3.690000000000000000e+02 4.884579677381497564e-01 4.884579677381496732e-02 8.735031742067089766e-02 4.884579677381497009e-01 6.786191856883792006e-01 7.071483891693596258e-01 1.000000000000000000e+00
3.700000000000000000e+02 4.912457080024805745e-01 4.912457080024804773e-02 8.781137391329016384e-02 4.912457080024805745e-01 6.801028654935964424e-01 7.083582524045989315e-01 1.000000000000000000e+00
3.710000000000000000e+02 4.940332420551185599e-01 4.940332420551184212e-02 8.827177640628040833e-02 4.940332420551186154e-01 6.815904630225131378e-01 7.095734509026947467e-01 1.000000000000000000e+00
3.720000000000000000e+02 4.968204466360884863e-01 4.968204466360883614e-02 8.873149943963853925e-02 4.968204466360884863e-01 6.830818884886975528e-01 7.107939044289681707e-01 1.000000000000000000e+00
3.730000000000000000e+02 4.996071985243416558e-01 4.996071985243415170e-02 8.919051759860813222e-02 4.996071985243416558e-01 6.845770513801233692e-01 7.120195317754677289e-01 1.000000000000000000e+00
3.740000000000000000e+02 5.023933745523460059e-01 5.023933745523458810e-02 8.964880551695560140e-02 5.023933745523460059e-01 6.860758604895176305e-01 7.132502507910699618e-01 1.000000000000000000e+00
3.750000000000000000e+02 5.051788516206863200e-01 5.051788516206862090e-02 9.010633788024302593e-02 5.051788516206863200e-01 6.875782239443393173e-01 7.144859784112785883e-01 1.000000000000000000e+00
3.760000000000000000e+02 5.079635067126693215e-01 5.079635067126692105e-02 9.056308942909854776e-02 5.079635067126693215e-01 6.890840492363891068e-01 7.157266306877226869e-01 1.000000000000000000e+00
3.770000000000000000e+02 5.107472169089364300e-01 5.107472169089363051e-02 9.101903496248514580e-02 5.107472169089364300e-01 6.905932432510532015e-01 7.169721228173571159e-01 1.000000000000000000e+00
3.780000000000000000e+02 5.135298594020749618e-01 5.135298594020748508e-02 9.147414934096381733e-02 5.135298594020749618e-01 6.921057122961862262e-01 7.182223691713688352e-01 1.000000000000000000e+00
3.790000000000000000e+02 5.163113115112296647e-01 5.163113115112295815e-02 9.192840748995333156e-02 5.163113115112296647e-01 6.936213621306357435e-01 7.194772833237919052e-01 9.999999999999998890e-01
3.800000000000000000e+02 5.190914506967110320e-01 5.190914506967109210e-02 9.238178440298573657e-02 5.190914506967110320e-01 6.951400979924134971e-01 7.207367780798354939e-01 1.000000000000000000e+00
3.810000000000000000e+02 5.218701545745947357e-01 5.218701545745946246e-02 9.283425514495385888e-02 5.218701545745947357e-01 6.966618246265130487e-01 7.220007655039237804e-01 1.000000000000000000e+00
3.820000000000000000e+02 5.246473009313139535e-01 5.246473009313138564e-02 9.328579485535551385e-02 5.246473009313139535e-01 6.981864463123815812e-01 7.232691569474567483e-01 1.000000000000000000e+00
3.830000000000000000e+02 5.274227677382370416e-01 5.274227677382369028e-02 9.373637875152754373e-02 5.274227677382370416e-01 6.997138668910468651e-01 7.245418630762890944e-01 1.000000000000000000e+00
3.840000000000000000e+02 5.301964331662319951e-01 5.301964331662319119e-02 9.418598213187490131e-02 5.301964331662319951e-01 7.012439897919017229e-01 7.258187938979329124e-01 1.000000000000000000e+00
3.850000000000000000e+02 5.329681756002125903e-01 5.329681756002124793e-02 9.463458037908993592e-02 5.329681756002125903e-01 7.027767180591522056e-01 7.270998587884862641e-01 1.000000000000000000e+00
3.860000000000000000e+02 5.357378736536622110e-01 5.357378736536620722e-02 9.508214896336239508e-02 5.357378736536622110e-01 7.043119543779291503e-01 7.283849665192894118e-01 1.000000000000000000e+00
3.870000000000000000e+02 5.385054061831369143e-01 5.385054061831368033e-02 9.552866344558134937e-02 5.385054061831369143e-01 7.058496011000697790e-01 7.296740252833134877e-01 1.000000000000000000e+00
3.880000000000000000e+02 5.412706523027397409e-01 5.412706523027396160e-02 9.597409948052516848e-02 5.412706523027397409e-01 7.073895602695691176e-01 7.309669427212798221e-01 1.000000000000000000e+00
3.890000000000000000e+02 5.440334913985669374e-01 5.440334913985667847e-02 9.641843282004178284e-02 5.440334913985669374e-01 7.089317336477076736e-01 7.322636259475184817e-01 1.000000000000000000e+00
3.900000000000000000e+02 5.467938031431220924e-01 5.467938031431219398e-02 9.686163931621588619e-02 5.467938031431220924e-01 7.104760227378545956e-01 7.335639815755616855e-01 1.000000000000000000e+00
3.910000000000000000e+02 5.495514675096956347e-01 5.495514675096955376e-02 9.730369492452585478e-02 5.495514675096956347e-01 7.120223288099528647e-01 7.348679157434790943e-01 1.000000000000000000e+00
3.920000000000000000e+02 5.523063647867063608e-01 5.523063647867062359e-02 9.774457570698608100e-02 5.523063647867063608e-01 7.135705529246876289e-01 7.361753341389563055e-01 1.000000000000000000e+00
3.930000000000000000e+02 5.550583755920027729e-01 5.550583755920026480e-02 9.818425783527602591e-02 5.550583755920027729e-01 7.151205959573411208e-01 7.374861420241169974e-01 1.000000000000000000e+00
3.940000000000000000e+02 5.578073808871208961e-01 5.578073808871207573e-02 9.862271759385554670e-02 5.578073808871208961e-01 7.166723586213338271e-01 7.388002442600901665e-01 1.000000000000000000e+00
3.950000000000000000e+02 5.605532619914965764e-01 5.605532619914964376e-02 9.905993138306527779e-02 5.605532619914965764e-01 7.182257414914630100e-01 7.401175453313306729e-01 1.000000000000000000e+00
3.960000000000000000e+02 5.632959005966283739e-01 5.632959005966282212e-02 9.949587572221085807e-02 5.632959005966283739e-01 7.197806450268304790e-01 7.414379493696853229e-01 1.000000000000000000e+00
3.970000000000000000e+02 5.660351787801891632e-01 5.660351787801890661e-02 9.993052725263136538e-02 5.660351787801891632e-01 7.213369695934706005e-01 7.427613601782144803e-01 1.000000000000000000e+00
3.980000000000000000e+02 5.687709790200827786e-01 5.687709790200826815e-02 1.003638627407507228e-01 5.687709790200827786e-01 7.228946154866777718e-01 7.440876812547672081e-01 1.000000000000000000e+00
3.990000000000000000e+02 5.715031842084447034e-01 5.715031842084445507e-02 1.007958590811127708e-01 5.715031842084447034e-01 7.244534829530355768e-01 7.454168158153118284e-01 1.000000000000000000e+00
4.000000000000000000e+02 5.742316776655804755e-01 5.742316776655803645e-02 1.012264932993955091e-01 5.742316776655804755e-01 7.260134722121521778e-01 7.467486668170248976e-01 1.000000000000000000e+00

